The Impact of Quantization on Large Reasoning Model Reinforcement Learning

Strong reasoning capabilities can now be achieved by large-scale reinforcement learning (RL) without any supervised fine-tuning. Although post-training quantization (PTQ) and quantization-aware training (QAT) are well studied in the context of fine-tuning, how quantization impacts RL in large reasoning models (LRMs) remains an open question. To answer this question, we conducted systematic experiments and discovered a significant gap in reasoning performance on mathematical benchmarks between post-RL quantized models and their quantization-aware RL optimized counterparts. Our findings suggest that quantization-aware RL training negatively impacted the learning process, whereas PTQ and QLoRA led to greater performance.

==> data/perf-vs-size--updated.csv <==
type,Qwen3-0.6B-Base_size_GB,Qwen3-0.6B-Base_mean-reward,Qwen3-1.7B-Base_size_GB,Qwen3-1.7B-Base_mean-reward,Qwen3-4B-Base_size_GB,Qwen3-4B-Base_mean-reward,Qwen3-8B-Base_size_GB,Qwen3-8B-Base_mean-reward,
baseline,1.2,0.1644,3.4,0.2115,8,0.4511,16,0.4733,
fine-tuned grpo,1.2,0.3066,3.4,0.4176,8,0.5544,16,0.5938,
fine-tuned drgrpo,1.2,0.2867,3.4,0.389,8,0.5412,16,0.5840,
qat 8bit STE,0.6,0.2417,1.7,0.3252,4,0.4438,8,0.4964,
ptq 8bit bnb,0.6,0.2216,1.7,0.3662,4,0.5276,8,0.5792,
ptq 8bit awq,0.6,0.2200,1.7,0.3644,4,0.5264,8,0.5831,
qat 4bit qlora,0.3,0.2396,0.85,0.3819,2,0.5544,4,0.5563,
ptq 4bit bnb,0.3,0.2228,0.85,0.3686,2,0.5270,4,0.5805,
ptq 4bit awq,0.3,0.2248,0.85,0.3656,2,0.5328,4,0.5736,

==> data/raw_eval_scores.csv <==
,Qwen3-0.6B-Base,Qwen3-1.7B-Base,Qwen3-4B-Base,Qwen3-8B-Base,Llama-3.1-8B,
baseline,0.158782051,0.208012821,0.248653846,0.253141026,0.014423,baseline
fine-tuned grpo,0.305384615,0.553333333,0.519230769,0.466666667,0.16577,fine-tuned grpo
fine-tuned drgrpo,0.306794872,0.353333333,0.466666667,0.6,0.143589744,fine-tuned drgrpo
qat 8bit STE,0.1990625,0.2878125,0.41265625,0.35078,0.1,qat 8bit STE
ptq 8bit bnb,0.25875,0.48671875,0.4478125,0.4734375,0.16578125,ptq 8bit bnb
ptq 8bit awq math,0.286666667,0.486666667,0.486666667,0.473333333,0.093333333,ptq 8bit awq math
qat 4bit qlora,0.205625,0.360625,0.38953125,0.55531,0.07265625,qat 4bit qlora
ptq 4bit bnb,0.2296875,0.3590625,0.40125,0.54719,0.149375,ptq 4bit bnb
ptq 4bit awq math,0.22333,0.486666667,0.499038462,0.406666667,0.16025641,ptq 4bit awq math


==> data/test_rl_training.csv <==
global_step,qwen3-1.7-drgrpo-redo - _step,qwen3-1.7-drgrpo-redo - _step__MIN,qwen3-1.7-drgrpo-redo - _step__MAX,qwen3-1.7-drgrpo-redo-reward,qwen3-1.7-drgrpo-redo - eval/reward__MIN,qwen3-1.7-drgrpo-redo - eval/reward__MAX,qwen-1.7B-qat-8bit-reg-buffer - _step,qwen-1.7B-qat-8bit-reg-buffer - _step__MIN,qwen-1.7B-qat-8bit-reg-buffer - _step__MAX,qwen-1.7B-qat-8bit-reg-buffer - eval/reward,qwen-1.7B-qat-8bit-reg-buffer - eval/reward__MIN,qwen-1.7B-qat-8bit-reg-buffer - eval/reward__MAX,qwen-1.7B-qat-8bit-autograd - _step,qwen-1.7B-qat-8bit-autograd - _step__MIN,qwen-1.7B-qat-8bit-autograd - _step__MAX,qwen-1.7B-qat-8bit-autograd - eval/reward,qwen-1.7B-qat-8bit-autograd - eval/reward__MIN,qwen-1.7B-qat-8bit-autograd - eval/reward__MAX,Qwen3-bnb4-drgrpo-dc - _step,Qwen3-bnb4-drgrpo-dc - _step__MIN,Qwen3-bnb4-drgrpo-dc - _step__MAX,Qwen3-bnb4-drgrpo-dc - eval/reward,Qwen3-bnb4-drgrpo-dc - eval/reward__MIN,Qwen3-bnb4-drgrpo-dc - eval/reward__MAX,Qwen3-1.7B-ft-drgrpo-bnb4 - _step,Qwen3-1.7B-ft-drgrpo-bnb4 - _step__MIN,Qwen3-1.7B-ft-drgrpo-bnb4 - _step__MAX,Qwen3-1.7B-ft-drgrpo-bnb4 - eval/reward,Qwen3-1.7B-ft-drgrpo-bnb4 - eval/reward__MIN,Qwen3-1.7B-ft-drgrpo-bnb4 - eval/reward__MAX
0,17,5,29,0.13250000178813934,0.00937500037252903,0.53125,42.78947368421053,15,79,0.13245614467744238,0.004166666728754838,0.5208333532015482,47,15,79,0.12583333589136597,0.008333333457509676,0.441666675110658,17,5,29,0.07937499890103936,0.0062500000931322575,0.2343749850988388,17,5,29,0.07937499890103936,0.0062500000931322575,0.2343749850988388
10,130,118,142,0.16125000566244124,0.01875000074505806,0.5687500238418579,390,358,422,0.14375000403573113,0.004166666728754838,0.5250000140319268,390,358,422,0.15125000833844143,0.004166666728754838,0.4291666994492213,130,118,142,0.11125000761821865,0.0062500000931322575,0.3031250238418579,130,118,142,0.10312500689178705,0.012500000186264515,0.26875001192092896
20,242,230,254,0.1806250099092722,0.00937500037252903,0.49375003576278687,732,700,764,0.13333333904544514,0.016666666915019352,0.5291666885217031,732,700,764,0.1404166717703144,0.008333333457509676,0.562500019868215,242,230,254,0.18750000447034837,0.01875000074505806,0.37187501788139343,242,230,254,0.14312500208616258,0.015625,0.33125001192092896
30,354,342,366,0.17562500480562449,0.012500000186264515,0.565625011920929,1074,1042,1106,0.14958333804582555,0.004166666728754838,0.529166686659058,1074,1042,1106,0.16250000720222793,0.012500000186264515,0.4750000179434816,354,342,366,0.17562501169741154,0.02500000037252903,0.3968750238418579,354,342,366,0.16500000078231097,0.012500000186264515,0.5
40,466,454,478,0.17937500551342964,0.015625,0.48750001192092896,1416,1384,1448,0.18083334049830835,0.008333333457509676,0.562500023903946,1416,1384,1448,0.20208334174628062,0.008333333457509676,0.6666666828095913,466,454,478,0.22062500119209288,0.03125,0.503125011920929,466,454,478,0.23687500804662703,0.015625,0.534375011920929
50,578,566,590,0.17625000067055224,0.015625,0.559374988079071,1758,1726,1790,0.17583334107572834,0.016666666915019352,0.6625000238418579,1758,1726,1790,0.19083334089567264,0.008333333457509676,0.6583333536982536,578,566,590,0.26125001087784766,0.05000000447034836,0.6156250238418579,578,566,590,0.23625000044703484,0.04375000298023224,0.5718749761581421
60,690,678,702,0.14312500935047864,0.012500000186264515,0.47187504172325134,2100,2068,2132,0.1616666739806533,0.016666666915019352,0.5416666865348816,2100,2068,2132,0.1970833385673662,0.025000000062088173,0.5666666667287549,690,678,702,0.28000002056360246,0.06562500447034836,0.5125000476837158,690,678,702,0.24812500178813934,0.07500000298023224,0.49687498807907104
70,802,790,814,0.17062499709427356,0.00937500037252903,0.5406249761581421,2442,2410,2474,0.22500000620881716,0.029166667101283867,0.7000000160187483,2442,2410,2474,0.21666667411724724,0.02500000037252903,0.6166666845480601,802,790,814,0.29812500774860384,0.08437500149011612,0.690625011920929,802,790,814,0.2818750113248825,0.0625,0.5218750238418579
80,914,902,926,0.1825000062584877,0.01875000074505806,0.596875011920929,2784,2752,2816,0.2083333386729161,0.033333334450920425,0.6125000199923912,2784,2752,2816,0.21500000823289156,0.012500000186264515,0.6125000199923912,914,902,926,0.2856250174343586,0.05937499925494194,0.6218750476837158,914,902,926,0.299375019967556,0.07500000298023224,0.5093750357627869
90,1026,1014,1038,0.19750001057982444,0.01875000074505806,0.5687500238418579,3126,3094,3158,0.19666667499889928,0.02500000037252903,0.6166666944821676,3126,3094,3158,0.2333333425844709,0.016666666915019352,0.7875000188748041,1026,1014,1038,0.3043750062584877,0.05937500298023224,0.609375,1026,1014,1038,0.34125000089406965,0.05937500298023224,0.6343749761581421
100,1138,1126,1150,0.228125,0.015625,0.6343749761581421,3468,3436,3500,0.24833334498107434,0.025000000993410747,0.6583333574235439,3468,3436,3500,0.22750000829497977,0.016666666915019352,0.7000000228484472,1138,1126,1150,0.28187500312924385,0.05000000074505806,0.550000011920929,1138,1126,1150,0.318125008046627,0.0625,0.5718749761581421
110,1250,1238,1262,0.23562500216066837,0.02500000037252903,0.6312500238418579,3810,3778,3842,0.250000007947286,0.025000000682969887,0.6583333493520817,3810,3778,3842,0.2875000092511376,0.020833333643774193,0.750000019868215,1250,1238,1262,0.3056250140070915,0.05937500298023224,0.5906250476837158,1250,1238,1262,0.3387500047683716,0.078125,0.628125011920929
120,1362,1350,1374,0.2062500085681677,0.02812500111758709,0.5562500357627869,4152,4120,4184,0.2508333414793015,0.033333334450920425,0.6625000163912773,4152,4120,4184,0.23250000290572642,0.033333334140479565,0.6250000049670538,1362,1350,1374,0.28687500655651094,0.06875000149011612,0.546875,1362,1350,1374,0.38812501132488253,0.08750000596046448,0.78125
130,1474,1462,1486,0.23499999493360518,0.02812499925494194,0.7281249761581421,4494,4462,4526,0.2525000091642141,0.037500000869234405,0.7458333497246107,4494,4462,4526,0.280000008456409,0.03333333351959785,0.6666666828095913,1474,1462,1486,0.30500001162290574,0.06562500447034836,0.581250011920929,1474,1462,1486,0.3512500062584877,0.08125000447034836,0.6968749761581421
140,,,,,,,4836,4804,4868,0.3258333424727122,0.045833333705862365,0.6708333492279053,4836,4804,4868,0.26750000628332293,0.02916666679084301,0.5666666865969697,1586,1574,1598,0.31062502712011336,0.06875000149011612,0.6125000715255737,1586,1574,1598,0.35437501072883604,0.09062500298023224,0.675000011920929
150,,,,,,,5178,5146,5210,0.2733333413799604,0.05000000229726235,0.7458333497246107,5178,5146,5210,0.23750000726431608,0.029166667722165585,0.7000000160187483,1698,1686,1710,0.2981250137090683,0.07187499850988388,0.643750011920929,1698,1686,1710,0.3350000113248825,0.09062500298023224,0.565625011920929
160,,,,,,,5520,5488,5552,0.3025000087295969,0.045833333705862365,0.8000000218550364,5520,5488,5552,0.24583334270864726,0.033333334140479565,0.6208333497246107,1810,1798,1822,0.2843750134110451,0.06875000149011612,0.5906250476837158,1810,1798,1822,0.3418750181794167,0.07187499850988388,0.5843750238418579
170,,,,,,,5862,5830,5894,0.2625000073264042,0.0416666679084301,0.7541666825612386,5862,5830,5894,0.30583334174007176,0.06250000248352687,0.7125000158945719,1922,1910,1934,0.3306250125169754,0.078125,0.6062500476837158,1922,1910,1934,0.33937500417232513,0.078125,0.612500011920929
180,,,,,,,6204,6172,6236,0.2766666740179062,0.0416666679084301,0.6625000188748041,6204,6172,6236,0.27500000949949027,0.058333334823449455,0.7166666885217031,2034,2022,2046,0.34312500804662704,0.078125,0.581250011920929,2034,2022,2046,0.30875000059604646,0.06875000149011612,0.546875
190,,,,,,,6546,6514,6578,0.3091666761785746,0.041666667287548385,0.8416666885217031,6546,6514,6578,0.32166667667527993,0.04166666821887096,0.8083333571751913,2146,2134,2158,0.34312501549720764,0.07500000298023224,0.628125011920929,2146,2134,2158,0.3500000208616257,0.06875000149011612,0.6687500476837158
200,,,,,,,6888,6856,6920,0.2866666777680318,0.06250000248352687,0.7166666835546494,6888,6856,6920,0.3383333415413896,0.04583333401630322,0.7500000161429247,2258,2246,2270,0.3900000065565109,0.08750000596046448,0.699999988079071,2258,2246,2270,0.344375005364418,0.06562500447034836,0.6343749761581421
210,,,,,,,7230,7198,7262,0.3091666759302219,0.054166667784253754,0.8000000218550364,7230,7198,7262,0.2716666754335165,0.045833333395421505,0.6291666825612386,2370,2358,2382,0.3837500035762787,0.08750000596046448,0.6656249761581421,2370,2358,2382,0.30437501445412635,0.05625000223517418,0.5843750238418579
220,,,,,,,7572,7540,7604,0.3191666776935259,0.07083333407839139,0.8000000218550364,7572,7540,7604,0.29166667597989243,0.06250000124176343,0.7166666835546494,2482,2470,2494,0.3731250211596489,0.08125000447034836,0.6593750715255737,2482,2470,2494,0.34187500923871994,0.06562499701976776,0.612500011920929
230,,,,,,,7914,7882,7946,0.3150000123307109,0.058333336375653744,0.8000000218550364,7914,7882,7946,0.29750000846882657,0.06666666766007741,0.7625000178813934,2594,2582,2606,0.3775000095367432,0.09062500298023224,0.690625011920929,2594,2582,2606,0.3525000065565109,0.06562499701976776,0.7000000476837158
240,,,,,,,8256,8224,8288,0.30750001048048337,0.06666666828095913,0.7583333551883698,8256,8224,8288,0.3233333410074314,0.06250000124176343,0.6666666828095913,2706,2694,2718,0.35249999463558196,0.08124999701976776,0.7124999761581421,2706,2694,2718,0.38562502413988115,0.08437500149011612,0.7312500476837158
250,,,,,,,8598,8566,8630,0.33583334131787224,0.054166667784253754,0.7541666825612386,8598,8566,8630,0.2775000065565109,0.058333334202567734,0.7125000158945719,2818,2806,2830,0.31312501430511475,0.08124999701976776,0.5593750476837158,2818,2806,2830,0.3587500065565109,0.09062500298023224,0.609375
260,,,,,,,8940,8908,8972,0.3358333427459002,0.05833333544433117,0.7541666825612386,8940,8908,8972,0.3083333442608515,0.06250000248352687,0.7166666885217031,2930,2918,2942,0.3600000262260437,0.09062500298023224,0.6687500476837158,2930,2918,2942,0.3443750113248825,0.07500000298023224,0.671875
270,,,,,,,9282,9250,9314,0.3933333424851298,0.11666667213042577,0.7958333492279053,9282,9250,9314,0.36833334689339,0.10833333743115266,0.7583333551883698,3042,3030,3054,0.40125001072883604,0.08124999701976776,0.784375011920929,3042,3030,3054,0.3843750163912773,0.06875000149011612,0.6843750476837158
280,,,,,,,9624,9592,9656,0.374166678947707,0.05416666871557633,0.8875000278155009,9624,9592,9656,0.3191666780039668,0.0666666692122817,0.7166666835546494,3154,3142,3166,0.3581250190734863,0.07187499850988388,0.6625000238418579,3154,3142,3166,0.33187501430511473,0.09375,0.581250011920929
290,,,,,,,9966,9934,9998,0.35333334704240166,0.07500000049670537,0.7208333611488342,9966,9934,9998,0.33666667584329846,0.06250000062088172,0.7666666855414709,3266,3254,3278,0.3312500178813934,0.07187499850988388,0.5750000476837158,3266,3254,3278,0.3393750064074993,0.05625000223517418,0.6968749761581421
300,,,,,,,10308,10276,10340,0.3283333440621694,0.07916666815678279,0.8083333571751913,10308,10276,10340,0.29166667504856986,0.06666666766007741,0.6791666845480601,3378,3366,3390,0.35687499940395356,0.0625,0.699999988079071,3378,3366,3390,0.3412500128149986,0.07500000298023224,0.625
310,,,,,,,10650,10618,10682,0.34916667751967906,0.07916666815678279,0.758333350221316,10650,10618,10682,0.3058333405603965,0.07083333594103654,0.7208333512147268,3490,3478,3502,0.3362500086426735,0.07500000298023224,0.690625011920929,3490,3478,3502,0.32812501192092897,0.078125,0.6187500357627869
320,,,,,,,10992,10960,11024,0.3291666753590107,0.06250000062088172,0.6750000168879827,10992,10960,11024,0.34333334211260086,0.06250000062088172,0.7541666825612386,3602,3590,3614,0.36937500536441803,0.08124999701976776,0.6625000238418579,3602,3590,3614,0.3312500223517418,0.05937500298023224,0.6156250238418579
330,,,,,,,11334,11302,11366,0.3650000085433324,0.07916666815678279,0.8458333611488342,11334,11302,11366,0.35416667486230535,0.07083333407839139,0.8083333571751913,3714,3702,3726,0.3662500113248825,0.07500000298023224,0.6468750238418579,3714,3702,3726,0.35499999672174454,0.05937500298023224,0.5874999761581421
340,,,,,,,11676,11644,11708,0.3416666784634193,0.066666670764486,0.7541666825612386,11676,11644,11708,0.30916667661319175,0.06666666766007741,0.7625000178813934,3826,3814,3838,0.3775000020861626,0.06875000149011612,0.731249988079071,3826,3814,3838,0.29812500849366186,0.05000000074505806,0.5843750238418579
350,,,,,,,12018,11986,12050,0.31500000904003783,0.07500000049670537,0.6833333522081375,12018,11986,12050,0.32916667573153974,0.07083333594103654,0.8041666845480601,3938,3926,3950,0.32937500029802325,0.07187499850988388,0.640625,3938,3926,3950,0.38062499910593034,0.06874999403953552,0.7281249761581421
360,,,,,,,12360,12328,12392,0.35500001062949504,0.08750000347693761,0.7666666855414709,12360,12328,12392,0.3633333440870047,0.07083333594103654,0.8041666845480601,4050,4038,4062,0.3587500214576721,0.08124999701976776,0.7312500476837158,4050,4038,4062,0.37250000834465025,0.07500000298023224,0.668749988079071
370,,,,,,,12702,12670,12734,0.344166678811113,0.13333334028720856,0.7208333512147268,12702,12670,12734,0.3725000128149986,0.0833333358168602,0.8083333522081375,4162,4150,4174,0.3612500071525574,0.078125,0.768750011920929,4162,4150,4174,0.3937500163912773,0.05624999850988388,0.7562500238418579
380,,,,,,,13044,13012,13076,0.36833334298183523,0.07916666815678279,0.7625000178813934,13044,13012,13076,0.3266666730244954,0.0833333358168602,0.7666666830579439,4274,4262,4286,0.3481250137090683,0.078125,0.7250000238418579,4274,4262,4286,0.33312500566244124,0.07187499850988388,0.640625
390,,,,,,,13386,13354,13418,0.3875000120451053,0.07500000298023224,0.8083333571751913,13386,13354,13418,0.33583334665745496,0.08750000099341075,0.7666666905085245,4386,4374,4398,0.3362500011920929,0.08124999701976776,0.671875,4386,4374,4398,0.3875000089406967,0.09062500298023224,0.7250000238418579
400,,,,,,,13728,13696,13760,0.3641666789849599,0.09166666865348816,0.8083333522081375,13728,13696,13760,0.35750001190851133,0.07500000111758709,0.8041666944821676,4498,4486,4510,0.3600000113248825,0.078125,0.706250011920929,4498,4486,4510,0.38625000789761543,0.05000000074505806,0.765625
410,,,,,,,14070,14038,14102,0.36500000935047866,0.07500000298023224,0.758333350221316,14070,14038,14102,0.33500000964850185,0.09166666865348816,0.7208333512147268,4610,4598,4622,0.3893750011920929,0.08750000596046448,0.734375,4610,4598,4622,0.3575000077486038,0.06875000149011612,0.628125011920929
420,,,,,,,14412,14380,14444,0.3808333476384481,0.08750000347693761,0.7208333512147268,14412,14380,14444,0.34416667707264426,0.07500000173846881,0.7625000178813934,4722,4710,4734,0.3637500062584877,0.08437500149011612,0.671875,4722,4710,4734,0.38875000476837157,0.078125,0.690625011920929
430,,,,,,,14754,14722,14786,0.30750000979751346,0.07916666939854622,0.6791666845480601,14754,14722,14786,0.36333334359029934,0.07916666815678279,0.8083333522081375,4834,4822,4846,0.35812501013278963,0.078125,0.6625000238418579,4834,4822,4846,0.40000001788139344,0.078125,0.7562500238418579
440,,,,,,,15096,15064,15128,0.37916668020188815,0.08750000347693761,0.7666666855414709,15096,15064,15128,0.3808333466450374,0.08750000347693761,0.7666666905085245,4946,4934,4958,0.3824999988079071,0.08124999701976776,0.765625,4946,4934,4958,0.37687501311302185,0.0625,0.6781250238418579
450,,,,,,,15438,15406,15470,0.34666667791704336,0.09583333631356557,0.6375000178813934,15438,15406,15470,0.344166678066055,0.07500000111758709,0.8083333571751913,5058,5046,5070,0.3393750101327896,0.07500000298023224,0.6968750357627869,5058,5046,5070,0.3562499970197678,0.078125,0.6187499761581421
460,,,,,,,15780,15748,15812,0.36416667737066744,0.08333333457509677,0.8083333522081375,15780,15748,15812,0.38000001323719823,0.09583333631356557,0.8083333571751913,5170,5158,5182,0.35187500417232515,0.07500000298023224,0.828125,5170,5158,5182,0.35562500208616254,0.06562499701976776,0.690625011920929
470,,,,,,,16122,16090,16154,0.3716666781033079,0.10000000149011612,0.7666666855414709,16122,16090,16154,0.37750001164774105,0.07916666815678279,0.8083333522081375,5282,5270,5294,0.41562500447034834,0.07187499850988388,0.796875,5282,5270,5294,0.33437501043081286,0.05312500149011612,0.6312500238418579
480,,,,,,,16464,16432,16496,0.35500001143664117,0.09166666865348816,0.7250000163912773,16464,16432,16496,0.3533333425720533,0.12916666766007742,0.7625000178813934,5394,5382,5406,0.35562501549720765,0.07187500596046448,0.7625000476837158,5394,5382,5406,0.39437501728534696,0.09375,0.7000000476837158
490,,,,,,,16806,16774,16838,0.32916667411724726,0.09583333631356557,0.7666666855414709,16806,16774,16838,0.38916668227563306,0.0833333358168602,0.8041666944821676,5506,5494,5518,0.34749999940395354,0.07500000298023224,0.6968749761581421,5506,5494,5518,0.38312501311302183,0.08125000447034836,0.7000000476837158
500,,,,,,,17148,17116,17180,0.3808333444719513,0.09166667113701503,0.7250000163912773,17148,17116,17180,0.3708333432674408,0.09583333631356557,0.8083333522081375,5618,5606,5630,0.34875001907348635,0.07187500596046448,0.7625000476837158,5618,5606,5630,0.37062500789761543,0.05937499925494194,0.706250011920929
510,,,,,,,17490,17458,17522,0.3633333417897423,0.09583333631356557,0.7666666855414709,17490,17458,17522,0.35916667922089496,0.07500000111758709,0.6833333522081375,5730,5718,5742,0.35750000923871994,0.07187499850988388,0.800000011920929,5730,5718,5742,0.34187500923871994,0.078125,0.6000000238418579
520,,,,,,,17832,17800,17864,0.3816666781902313,0.09583333631356557,0.7250000163912773,17832,17800,17864,0.3525000113993883,0.0833333358168602,0.6833333522081375,5842,5830,5854,0.33187501430511473,0.078125,0.6687500476837158,5842,5830,5854,0.40750001072883607,0.078125,0.7875000238418579
530,,,,,,,18174,18142,18206,0.4158333458627263,0.09583333631356557,0.7250000163912773,18174,18142,18206,0.3550000123679638,0.08750000099341075,0.6791666845480601,5954,5942,5966,0.346250019967556,0.07500000298023224,0.7312500476837158,5954,5942,5966,0.37437500804662704,0.07500000298023224,0.6625000238418579
540,,,,,,,18516,18484,18548,0.37916667753209665,0.07500000111758709,0.7250000188748041,18516,18484,18548,0.3716666764269273,0.07500000298023224,0.7666666830579439,6066,6054,6078,0.3462500050663948,0.078125,0.768750011920929,6066,6054,6078,0.3993750050663948,0.078125,0.734375
550,,,,,,,18858,18826,18890,0.3808333437889814,0.08750000099341075,0.7666666830579439,18858,18826,18890,0.3925000096360842,0.09166666865348816,0.8041666845480601,6178,6166,6190,0.35937500894069674,0.078125,0.734375,6178,6166,6190,0.3587500095367432,0.078125,0.6937500238418579
560,,,,,,,19200,19168,19232,0.3508333407342434,0.09166666865348816,0.7250000163912773,19200,19168,19232,0.36833334863185885,0.08750000099341075,0.7666666905085245,6290,6278,6302,0.3900000095367432,0.08124999701976776,0.7406250238418579,6290,6278,6302,0.356250011920929,0.06875000149011612,0.6937500238418579
570,,,,,,,19542,19510,19574,0.36666667759418486,0.08750000596046448,0.7250000163912773,19542,19510,19574,0.38083334664503726,0.09583333631356557,0.7250000163912773,6402,6390,6414,0.353125,0.08750000596046448,0.6812499761581421,6402,6390,6414,0.39437500685453414,0.078125,0.737500011920929
580,,,,,,,19884,19852,19916,0.3666666782150666,0.09583333631356557,0.7666666855414709,19884,19852,19916,0.33666667671253286,0.09583333631356557,0.7250000188748041,6514,6502,6526,0.3731250137090683,0.08750000596046448,0.7093750238418579,6514,6502,6526,0.3893750086426735,0.08437500149011612,0.703125
590,,,,,,,20226,20194,20258,0.36083334436019265,0.10000000149011612,0.8083333571751913,20226,20194,20258,0.38916667712231484,0.12500000496705374,0.8083333522081375,6626,6614,6638,0.38000001162290575,0.08124999701976776,0.734375,6626,6614,6638,0.37875001281499865,0.09062500298023224,0.6687500476837158
600,,,,,,,20568,20536,20600,0.38416667729616166,0.09166666865348816,0.8083333522081375,20568,20536,20600,0.3833333448817333,0.09166666865348816,0.8083333571751913,6738,6726,6750,0.36187500655651095,0.07500000298023224,0.734375,6738,6726,6750,0.3831249997019768,0.09687499701976776,0.659375011920929
610,,,,,,,20910,20878,20942,0.3650000123307109,0.10000000149011612,0.8083333571751913,20910,20878,20942,0.3500000084439913,0.07916666815678279,0.8083333522081375,6850,6838,6862,0.3812500059604645,0.08124999701976776,0.768750011920929,6850,6838,6862,0.37625000178813933,0.11875000596046448,0.6625000238418579
620,,,,,,,21252,21220,21284,0.34166667809089024,0.09583333631356557,0.7666666855414709,21252,21220,21284,0.3316666769484679,0.08750000099341075,0.7625000178813934,6962,6950,6974,0.3712500140070915,0.07500000298023224,0.731249988079071,6962,6950,6974,0.37062500715255736,0.11875000596046448,0.6625000238418579
630,,,,,,,,,,,,,21594,21562,21626,0.43333334755152464,0.13750000298023224,0.8083333571751913,7074,7062,7086,0.3562499970197678,0.078125,0.7281249761581421,7074,7062,7086,0.3706250160932541,0.09375,0.6468750238418579
640,,,,,,,,,,,,,21936,21904,21968,0.3391666769981384,0.10000000149011612,0.7666666905085245,7186,7174,7198,0.3931250095367432,0.07187499850988388,0.7593750357627869,7186,7174,7198,0.34187500476837157,0.09375,0.606249988079071
650,,,,,,,,,,,,,22278,22246,22310,0.39083334033687905,0.10000000149011612,0.7666666830579439,7298,7286,7310,0.36875,0.07500000298023224,0.731249988079071,7298,7286,7310,0.36375000774860383,0.10000000149011612,0.6625000238418579
660,,,,,,,,,,,,,22620,22588,22652,0.3933333449065685,0.09166666865348816,0.7666666855414709,7410,7398,7422,0.3887500077486038,0.07500000298023224,0.737500011920929,7410,7398,7422,0.3743750035762787,0.07500000298023224,0.65625
670,,,,,,,,,,,,,22962,22930,22994,0.4333333459993204,0.09166666865348816,0.9333333571751913,7522,7510,7534,0.39812500923871996,0.08437500149011612,0.831250011920929,7522,7510,7534,0.3637500122189522,0.08749999850988388,0.659375011920929
680,,,,,,,,,,,,,23304,23272,23336,0.3933333446582158,0.09166666865348816,0.7250000188748041,7634,7622,7646,0.3925000101327896,0.09062500298023224,0.796875,7634,7622,7646,0.34437501430511475,0.078125,0.5718750357627869
690,,,,,,,,,,,,,23646,23614,23678,0.39750001095235343,0.09583333631356557,0.8916666905085245,7746,7734,7758,0.3587500035762787,0.08124999701976776,0.762499988079071,7746,7734,7758,0.4037500098347664,0.08437500149011612,0.734375
700,,,,,,,,,,,,,23988,23956,24020,0.4241666756570339,0.09583333631356557,0.7666666830579439,7858,7846,7870,0.38187499940395353,0.08750000596046448,0.765625,7858,7846,7870,0.3587500110268593,0.08437500149011612,0.6625000238418579
710,,,,,,,,,,,,,24330,24298,24362,0.4133333460738262,0.09166666865348816,0.8500000238418579,7970,7958,7982,0.3825000137090683,0.08750000596046448,0.7312500476837158,7970,7958,7982,0.38062500655651094,0.09375,0.675000011920929
720,,,,,,,,,,,,,24672,24640,24704,0.37500001192092897,0.09166666865348816,0.7666666855414709,8082,8070,8094,0.34625000655651095,0.07500000298023224,0.6968749761581421,8082,8070,8094,0.3443750113248825,0.09375,0.6000000238418579
730,,,,,,,,,,,,,25014,24982,25046,0.3733333446706335,0.09583333631356557,0.7666666855414709,8194,8182,8206,0.3637500047683716,0.08437500149011612,0.734375,8194,8182,8206,0.36875001043081285,0.10000000149011612,0.6312500238418579
740,,,,,,,,,,,,,25356,25324,25388,0.36500001189609377,0.07500000111758709,0.7208333512147268,8306,8294,8318,0.3818750143051147,0.08124999701976776,0.6937500238418579,8306,8294,8318,0.372500017285347,0.09062500298023224,0.6687500476837158
750,,,,,,,,,,,,,25698,25666,25730,0.38833334955076376,0.09166667113701503,0.8458333611488342,8418,8406,8430,0.33312501162290575,0.08124999701976776,0.7281250357627869,8418,8406,8430,0.3687500089406967,0.09375,0.6625000238418579
760,,,,,,,,,,,,,26040,26008,26072,0.3841666794071595,0.09583333631356557,0.7666666855414709,8530,8518,8542,0.3487500101327896,0.078125,0.765625,8530,8518,8542,0.38875000178813934,0.09375,0.7250000238418579
770,,,,,,,,,,,,,26382,26350,26414,0.41583334269622957,0.09166666865348816,0.8916666905085245,8642,8630,8654,0.3512500077486038,0.078125,0.796875,8642,8630,8654,0.4000000059604645,0.09687499701976776,0.734375
780,,,,,,,,,,,,,26724,26692,26756,0.33166667552043994,0.10000000149011612,0.7666666830579439,8754,8742,8766,0.39312502145767214,0.078125,0.8250000476837158,8754,8742,8766,0.3693750098347664,0.09375,0.6312500238418579
790,,,,,,,,,,,,,27066,27034,27098,0.36333334278315305,0.10000000149011612,0.7666666830579439,8866,8854,8878,0.36687500923871996,0.08437500149011612,0.703125,8866,8854,8878,0.38375001549720766,0.09687499701976776,0.6625000238418579
800,,,,,,,,,,,,,27408,27376,27440,0.4258333460738262,0.10000000149011612,0.8083333522081375,8978,8966,8990,0.38437501937150953,0.08437500149011612,0.7625000476837158,8978,8966,8990,0.3431250095367432,0.09062500298023224,0.6312500238418579
810,,,,,,,,,,,,,27750,27718,27782,0.3975000129391749,0.09583333631356557,0.7666666855414709,9090,9078,9102,0.3968750089406967,0.08750000596046448,0.828125,9090,9078,9102,0.37562500685453415,0.09687499701976776,0.6625000238418579
820,,,,,,,,,,,,,28092,28060,28124,0.4166666806985934,0.09583333631356557,0.8500000238418579,9202,9190,9214,0.37625001817941667,0.08437500149011612,0.7000000476837158,9202,9190,9214,0.3631250083446503,0.09687499701976776,0.6625000238418579
830,,,,,,,,,,,,,28434,28402,28466,0.4075000137090683,0.17083334177732468,0.8083333522081375,9314,9302,9326,0.3531249910593033,0.078125,0.7281249761581421,9314,9302,9326,0.39062501639127734,0.10000000149011612,0.6843750476837158
840,,,,,,,,,,,,,28776,28744,28808,0.4016666792333126,0.08333333457509677,0.8500000238418579,9426,9414,9438,0.3750000029802322,0.08124999701976776,0.7281249761581421,9426,9414,9438,0.36312500983476637,0.09375,0.6625000238418579
850,,,,,,,,,,,,,29118,29086,29150,0.40833334686855477,0.10000000149011612,0.8500000238418579,9538,9526,9550,0.388750022649765,0.078125,0.7625000476837158,9538,9526,9550,0.3687500149011612,0.10000000149011612,0.6625000238418579
860,,,,,,,,,,,,,29460,29428,29492,0.34833334237337116,0.08333333457509677,0.8083333522081375,9650,9638,9662,0.3337500005960464,0.06562499701976776,0.637499988079071,9650,9638,9662,0.3743750140070915,0.09687499701976776,0.6625000238418579
870,,,,,,,,,,,,,29802,29770,29834,0.3583333442608515,0.09583333631356557,0.7250000163912773,9762,9750,9774,0.3575000137090683,0.07500000298023224,0.7281250357627869,9762,9750,9774,0.3993750125169754,0.09062500298023224,0.7562500238418579
880,,,,,,,,,,,,,30144,30112,30176,0.39000001301368076,0.09166666865348816,0.8500000238418579,9874,9862,9886,0.3237499937415123,0.07500000298023224,0.6968749761581421,9874,9862,9886,0.34375000894069674,0.09687499701976776,0.6312500238418579
890,,,,,,,,,,,,,30486,30454,30518,0.4333333437641461,0.09583333631356557,0.8041666845480601,9986,9974,9998,0.3437500029802322,0.07500000298023224,0.703125,9986,9974,9998,0.3937500178813934,0.09687499701976776,0.7312500476837158
900,,,,,,,,,,,,,30828,30796,30860,0.3983333461607496,0.14166667064030966,0.6833333497246107,10098,10086,10110,0.3643750071525574,0.078125,0.7000000476837158,10098,10086,10110,0.3681250110268593,0.08750000596046448,0.6937500238418579
910,,,,,,,,,,,,,31170,31138,31202,0.41666667622824516,0.09166666865348816,0.8083333522081375,10210,10198,10222,0.36187501102685926,0.06562500447034836,0.7281250357627869,10210,10198,10222,0.3381250113248825,0.10000000149011612,0.6937500238418579
920,,,,,,,,,,,,,31512,31480,31544,0.38583334609866143,0.10000000149011612,0.7666666855414709,10322,10310,10334,0.36437502354383466,0.08124999701976776,0.7312500476837158,10322,10310,10334,0.3943750113248825,0.09375,0.706250011920929
930,,,,,,,,,,,,,31854,31822,31886,0.3933333436648051,0.10000000149011612,0.7666666905085245,10434,10422,10446,0.3900000065565109,0.07187500596046448,0.796875,10434,10422,10446,0.3756250083446503,0.09687499701976776,0.6937500238418579
940,,,,,,,,,,,,,32196,32164,32228,0.3825000117222468,0.10000000149011612,0.8916666905085245,10546,10534,10558,0.38500000089406966,0.07500000298023224,0.7593749761581421,10546,10534,10558,0.3793750166893005,0.09687499701976776,0.7312500476837158
950,,,,,,,,,,,,,32538,32506,32570,0.38416667679945626,0.10000000149011612,0.7666666855414709,10658,10646,10670,0.3675000101327896,0.08124999701976776,0.7312500476837158,10658,10646,10670,0.3731250077486038,0.09062500298023224,0.7250000238418579
960,,,,,,,,,,,,,32880,32848,32912,0.3675000101327896,0.08750000099341075,0.7666666830579439,10770,10758,10782,0.40062500536441803,0.08124999701976776,0.796875,10770,10758,10782,0.3925000101327896,0.09375,0.7250000238418579
970,,,,,,,,,,,,,33222,33190,33254,0.35500001174708207,0.10000000149011612,0.7666666855414709,10882,10870,10894,0.382500022649765,0.08750000596046448,0.7937500476837158,10882,10870,10894,0.36750001311302183,0.08750000596046448,0.7562500238418579
980,,,,,,,,,,,,,33564,33532,33596,0.3925000112503767,0.13333333532015482,0.8083333522081375,10994,10982,11006,0.38062502145767213,0.07500000298023224,0.7937500476837158,10994,10982,11006,0.38750000298023224,0.08124999701976776,0.6656249761581421
990,,,,,,,,,,,,,33906,33874,33938,0.35833334090809027,0.08750000099341075,0.8083333571751913,11106,11094,11118,0.3618750125169754,0.08124999701976776,0.659375011920929,11106,11094,11118,0.37312501966953276,0.09062500298023224,0.6687500476837158
1000,,,,,,,,,,,,,34248,34216,34280,0.38500001157323516,0.08750000347693761,0.8500000238418579,11218,11206,11230,0.37875000983476637,0.08437500149011612,0.800000011920929,11218,11206,11230,0.4037500202655792,0.09062500298023224,0.7562500238418579
1010,,,,,,,,,,,,,34590,34558,34622,0.3883333444595337,0.07916666815678279,0.8458333512147268,11330,11318,11342,0.3731249988079071,0.08124999701976776,0.7749999761581421,11330,11318,11342,0.38437501192092893,0.09062500298023224,0.7875000238418579
1020,,,,,,,,,,,,,34932,34900,34964,0.40583334745218363,0.08750000099341075,0.8500000238418579,11442,11430,11454,0.38625002205371856,0.08750000596046448,0.7312500476837158,11442,11430,11454,0.3906250149011612,0.09375,0.6625000238418579
1030,,,,,,,,,,,,,35274,35242,35306,0.4091666780412197,0.10000000149011612,0.8083333571751913,11554,11542,11566,0.3750000074505806,0.09375,0.762499988079071,11554,11542,11566,0.3962500035762787,0.09062500298023224,0.7250000238418579
1040,,,,,,,,,,,,,35616,35584,35648,0.39083334182699525,0.09583333631356557,0.8500000238418579,11666,11654,11678,0.4050000011920929,0.09062500298023224,0.8062499761581421,11666,11654,11678,0.40062501430511477,0.08750000596046448,0.7250000238418579
1050,,,,,,,,,,,,,35958,35926,35990,0.4250000110516945,0.09583333631356557,0.8916666905085245,11778,11766,11790,0.39312501102685926,0.08750000596046448,0.734375,11778,11766,11790,0.38500000536441803,0.09062500298023224,0.668749988079071
1060,,,,,,,,,,,,,36300,36268,36332,0.4091666754335165,0.09166667113701503,0.8083333522081375,11890,11878,11902,0.39750000834465027,0.08124999701976776,0.734375,11890,11878,11902,0.3662500143051147,0.09062500298023224,0.6625000238418579
1070,,,,,,,,,,,,,36642,36610,36674,0.41083334386348724,0.10000000149011612,0.7666666830579439,12002,11990,12014,0.4175000101327896,0.09062500298023224,0.768750011920929,12002,11990,12014,0.38687501549720765,0.08750000596046448,0.6937500238418579
1080,,,,,,,,,,,,,36984,36952,37016,0.4166666779046257,0.09166666865348816,0.8083333522081375,12114,12102,12126,0.37812501192092896,0.08124999701976776,0.7406250238418579,12114,12102,12126,0.40937500447034836,0.08749999850988388,0.734375
1090,,,,,,,,,,,,,37326,37294,37358,0.40250001077850667,0.09583333631356557,0.7666666855414709,12226,12214,12238,0.38562501072883604,0.08750000596046448,0.796875,12226,12214,12238,0.3868750035762787,0.09687499701976776,0.6625000238418579
1100,,,,,,,,,,,,,37668,37636,37700,0.3833333452542623,0.09166666865348816,0.7666666855414709,12338,12326,12350,0.4287500068545341,0.08437500149011612,0.7875000238418579,12338,12326,12350,0.4075000166893005,0.09375,0.8031250238418579
1110,,,,,,,,,,,,,38010,37978,38042,0.36750001311302183,0.14166667064030966,0.6833333497246107,12450,12438,12462,0.39250002056360245,0.08750000596046448,0.7312500476837158,12450,12438,12462,0.4206250116229057,0.10000000149011612,0.7562500238418579
1120,,,,,,,,,,,,,38352,38320,38384,0.4058333446582159,0.10000000149011612,0.9333333571751913,12562,12550,12574,0.37875001430511473,0.08437500149011612,0.7406250238418579,12562,12550,12574,0.3793750137090683,0.09375,0.6937500238418579
1130,,,,,,,,,,,,,38694,38662,38726,0.408333345875144,0.09583333631356557,0.7250000163912773,12674,12662,12686,0.40375000834465025,0.08124999701976776,0.796875,12674,12662,12686,0.3993750184774399,0.09375,0.6968750357627869
1140,,,,,,,,,,,,,39036,39004,39068,0.3708333440124989,0.10000000149011612,0.8083333522081375,12786,12774,12798,0.38187501281499864,0.09062500298023224,0.737500011920929,12786,12774,12798,0.3675000071525574,0.125,0.6625000238418579
1150,,,,,,,,,,,,,39378,39346,39410,0.3733333436151346,0.09583333631356557,0.7250000163912773,12898,12886,12910,0.42937501668930056,0.09062500298023224,0.8250000476837158,12898,12886,12910,0.3606250166893005,0.09375,0.6000000238418579
1160,,,,,,,,,,,,,39720,39688,39752,0.3833333468685548,0.09583333631356557,0.8083333522081375,13010,12998,13022,0.3812500163912773,0.08437500149011612,0.7093750238418579,13010,12998,13022,0.3981250047683716,0.09375,0.7281249761581421
1170,,,,,,,,,,,,,40062,40030,40094,0.3808333454653621,0.12916667014360428,0.8500000238418579,13122,13110,13134,0.3737500086426735,0.08750000596046448,0.737500011920929,13122,13110,13134,0.38875000923871994,0.08749999850988388,0.6937500238418579
1180,,,,,,,,,,,,,40404,40372,40436,0.38416667779286706,0.09166666865348816,0.7666666830579439,13234,13222,13246,0.40625001192092897,0.09062500298023224,0.765625,13234,13222,13246,0.3681250214576721,0.09062500298023224,0.6375000476837158
1190,,,,,,,,,,,,,40746,40714,40778,0.4258333454529445,0.09583333631356557,0.8083333522081375,13346,13334,13358,0.3925000220537186,0.08750000596046448,0.7312500476837158,13346,13334,13358,0.3818750098347664,0.10000000149011612,0.671875
1200,,,,,,,,,,,,,41088,41056,41120,0.38916667910913627,0.13333334028720856,0.7208333512147268,13458,13446,13470,0.4137500151991844,0.09062500298023224,0.8031250238418579,13458,13446,13470,0.386250002682209,0.09375,0.6312500238418579
1210,,,,,,,,,,,,,41430,41398,41462,0.4075000127156575,0.10000000149011612,0.8041666845480601,13570,13558,13582,0.37875000983476637,0.08437500149011612,0.737500011920929,13570,13558,13582,0.36937500685453417,0.09687499701976776,0.6937500238418579
1220,,,,,,,,,,,,,41772,41740,41804,0.36500000984718406,0.09583333631356557,0.7666666855414709,13682,13670,13694,0.4043750077486038,0.08437500149011612,0.734375,13682,13670,13694,0.3856250047683716,0.09375,0.6968749761581421
1230,,,,,,,,,,,,,42114,42082,42146,0.40333334604899085,0.12500000496705374,0.7666666855414709,13794,13782,13806,0.4093750074505806,0.08437500149011612,0.765625,13794,13782,13806,0.372500005364418,0.08437500149011612,0.6968749761581421
1240,,,,,,,,,,,,,42456,42424,42488,0.37500001105169456,0.08750000099341075,0.8083333571751913,13906,13894,13918,0.3968750089406967,0.08124999701976776,0.800000011920929,13906,13894,13918,0.38062500953674316,0.09687499701976776,0.703125
1250,,,,,,,,,,,,,42798,42766,42830,0.4258333464463552,0.09583333631356557,0.8500000238418579,14018,14006,14030,0.38062500953674316,0.09375,0.765625,14018,14006,14030,0.3875000089406967,0.09375,0.699999988079071


==> data/training_8B_curve.csv <==
global_step,qwen3-8B-qat-ft-4bit-grpo - _step,qwen3-8B-qat-ft-4bit-grpo - _step__MIN,qwen3-8B-qat-ft-4bit-grpo - _step__MAX,qwen3-8B-qat-ft-4bit-grpo-train/Reward/mean,qwen3-8B-qat-ft-4bit-grpo - train/rewards/Reward/mean__MIN,qwen3-8B-qat-ft-4bit-grpo - train/rewards/Reward/mean__MAX,Qwen3-8b-grpo-ft - _step,Qwen3-8b-grpo-ft - _step__MIN,Qwen3-8b-grpo-ft - _step__MAX,Qwen3-8b-grpo-ft-train/rewards/Reward/mean,Qwen3-8b-grpo-ft - train/rewards/Reward/mean__MIN,Qwen3-8b-grpo-ft - train/rewards/Reward/mean__MAX
1,130,130,130,0.42500001192092900,0.42500001192092900,0.42500001192092900,130,130,130,0.4046875238418580,0.4046875238418580,0.4046875238418580
5,331,331,331,0.3988281190395360,0.3988281190395360,0.3988281190395360,331,331,331,0.4046875163912770,0.4046875163912770,0.4046875163912770
10,582,582,582,0.4150000184774400,0.4150000184774400,0.4150000184774400,582,582,582,0.40281251072883600,0.40281251072883600,0.40281251072883600
15,913,913,913,0.4756250262260440,0.4756250262260440,0.4756250262260440,913,913,913,0.5068750262260440,0.5068750262260440,0.5068750262260440
20,1164,1164,1164,0.42343751192092900,0.42343751192092900,0.42343751192092900,1164,1164,1164,0.48781251907348600,0.48781251907348600,0.48781251907348600
25,1495,1495,1495,0.4059375047683720,0.4059375047683720,0.4059375047683720,1495,1495,1495,0.41750000715255700,0.41750000715255700,0.41750000715255700
30,1746,1746,1746,0.4412500083446500,0.4412500083446500,0.4412500083446500,1746,1746,1746,0.4721875131130220,0.4721875131130220,0.4721875131130220
35,2077,2077,2077,0.4959375083446500,0.4959375083446500,0.4959375083446500,2077,2077,2077,0.4600000262260440,0.4600000262260440,0.4600000262260440
40,2328,2328,2328,0.45312501192092900,0.45312501192092900,0.45312501192092900,2328,2328,2328,0.4603125274181370,0.4603125274181370,0.4603125274181370
45,2659,2659,2659,0.4928125262260440,0.4928125262260440,0.4928125262260440,2659,2659,2659,0.5040625214576720,0.5040625214576720,0.5040625214576720
50,2910,2910,2910,0.5659375190734860,0.5659375190734860,0.5659375190734860,2910,2910,2910,0.5259375095367430,0.5259375095367430,0.5259375095367430
55,3241,3241,3241,0.49500001072883600,0.49500001072883600,0.49500001072883600,3241,3241,3241,0.4431250154972080,0.4431250154972080,0.4431250154972080
60,3492,3492,3492,0.5515625059604650,0.5515625059604650,0.5515625059604650,3492,3492,3492,0.5634375154972080,0.5634375154972080,0.5634375154972080
65,3823,3823,3823,0.43468751907348600,0.43468751907348600,0.43468751907348600,3823,3823,3823,0.45375001430511500,0.45375001430511500,0.45375001430511500
70,4074,4074,4074,0.5793750166893010,0.5793750166893010,0.5793750166893010,4074,4074,4074,0.5528125107288360,0.5528125107288360,0.5528125107288360
75,4405,4405,4405,0.4484375298023220,0.4484375298023220,0.4484375298023220,4405,4405,4405,0.42000000476837200,0.42000000476837200,0.42000000476837200
80,4656,4656,4656,0.6187500298023220,0.6187500298023220,0.6187500298023220,4656,4656,4656,0.5553125262260440,0.5553125262260440,0.5553125262260440
85,4987,4987,4987,0.6653125166893010,0.6653125166893010,0.6653125166893010,4987,4987,4987,0.595000010728836,0.595000010728836,0.595000010728836
90,5238,5238,5238,0.587187510728836,0.587187510728836,0.587187510728836,5238,5238,5238,0.5375,0.5375,0.5375
95,5569,5569,5569,0.576250022649765,0.576250022649765,0.576250022649765,5569,5569,5569,0.5221875131130220,0.5221875131130220,0.5221875131130220
100,5820,5820,5820,0.6384375095367430,0.6384375095367430,0.6384375095367430,5820,5820,5820,0.5921875059604640,0.5921875059604640,0.5921875059604640
105,6151,6151,6151,0.6850000023841860,0.6850000023841860,0.6850000023841860,6151,6151,6151,0.6343750119209290,0.6343750119209290,0.6343750119209290
110,6402,6402,6402,0.6650000214576720,0.6650000214576720,0.6650000214576720,6402,6402,6402,0.582500022649765,0.582500022649765,0.582500022649765
115,6733,6733,6733,0.6540625214576720,0.6540625214576720,0.6540625214576720,6733,6733,6733,0.5712500274181370,0.5712500274181370,0.5712500274181370
120,6984,6984,6984,0.5650000154972080,0.5650000154972080,0.5650000154972080,6984,6984,6984,0.5771875143051150,0.5771875143051150,0.5771875143051150
125,7315,7315,7315,0.7215625405311580,0.7215625405311580,0.7215625405311580,7315,7315,7315,0.6525000095367430,0.6525000095367430,0.6525000095367430
130,7566,7566,7566,0.5709375143051150,0.5709375143051150,0.5709375143051150,7566,7566,7566,0.5206250250339510,0.5206250250339510,0.5206250250339510
135,7897,7897,7897,0.6121874928474430,0.6121874928474430,0.6121874928474430,7897,7897,7897,0.6140625357627870,0.6140625357627870,0.6140625357627870
140,8148,8148,8148,0.6240625143051150,0.6240625143051150,0.6240625143051150,8148,8148,8148,0.5887500047683720,0.5887500047683720,0.5887500047683720
145,8479,8479,8479,0.6431250095367430,0.6431250095367430,0.6431250095367430,8479,8479,8479,0.6290625214576720,0.6290625214576720,0.6290625214576720
150,8730,8730,8730,0.6356249988079070,0.6356249988079070,0.6356249988079070,8730,8730,8730,0.6209375262260440,0.6209375262260440,0.6209375262260440
155,9061,9061,9061,0.5818750262260440,0.5818750262260440,0.5818750262260440,9061,9061,9061,0.5378125309944150,0.5378125309944150,0.5378125309944150
160,9312,9312,9312,0.6831250190734860,0.6831250190734860,0.6831250190734860,9312,9312,9312,0.6346875131130220,0.6346875131130220,0.6346875131130220
165,9643,9643,9643,0.7593750119209290,0.7593750119209290,0.7593750119209290,9643,9643,9643,0.6759375214576720,0.6759375214576720,0.6759375214576720
170,9894,9894,9894,0.6862500190734860,0.6862500190734860,0.6862500190734860,9894,9894,9894,0.643750011920929,0.643750011920929,0.643750011920929
175,10225,10225,10225,0.6681250333786010,0.6681250333786010,0.6681250333786010,10225,10225,10225,0.6181250214576720,0.6181250214576720,0.6181250214576720
180,10476,10476,10476,0.7318750262260440,0.7318750262260440,0.7318750262260440,10476,10476,10476,0.6581250190734860,0.6581250190734860,0.6581250190734860
185,10807,10807,10807,0.7059375286102300,0.7059375286102300,0.7059375286102300,10807,10807,10807,0.5765625238418580,0.5765625238418580,0.5765625238418580
190,11058,11058,11058,0.6381250143051150,0.6381250143051150,0.6381250143051150,11058,11058,11058,0.568750011920929,0.568750011920929,0.568750011920929
195,11389,11389,11389,0.6821875214576720,0.6821875214576720,0.6821875214576720,11389,11389,11389,0.5950000166893010,0.5950000166893010,0.5950000166893010
200,11640,11640,11640,0.6753125071525570,0.6753125071525570,0.6753125071525570,11640,11640,11640,0.5815625309944150,0.5815625309944150,0.5815625309944150
205,11971,11971,11971,0.745312511920929,0.745312511920929,0.745312511920929,11971,11971,11971,0.6862500190734860,0.6862500190734860,0.6862500190734860
210,12222,12222,12222,0.7953125238418580,0.7953125238418580,0.7953125238418580,12222,12222,12222,0.7096875190734860,0.7096875190734860,0.7096875190734860
215,12553,12553,12553,0.7850000381469730,0.7850000381469730,0.7850000381469730,12553,12553,12553,0.6693750023841860,0.6693750023841860,0.6693750023841860
220,12804,12804,12804,0.7112500309944150,0.7112500309944150,0.7112500309944150,12804,12804,12804,0.6206250131130220,0.6206250131130220,0.6206250131130220
225,13135,13135,13135,0.6928125143051150,0.6928125143051150,0.6928125143051150,13135,13135,13135,0.5965625286102300,0.5965625286102300,0.5965625286102300
230,13386,13386,13386,0.7693750262260440,0.7693750262260440,0.7693750262260440,13386,13386,13386,0.6487500190734860,0.6487500190734860,0.6487500190734860
235,13717,13717,13717,0.776562511920929,0.776562511920929,0.776562511920929,13717,13717,13717,0.5959375262260440,0.5959375262260440,0.5959375262260440
240,13968,13968,13968,0.7378125309944150,0.7378125309944150,0.7378125309944150,13968,13968,13968,0.6937500238418580,0.6937500238418580,0.6937500238418580
245,14299,14299,14299,0.8203125238418580,0.8203125238418580,0.8203125238418580,14299,14299,14299,0.7078125238418580,0.7078125238418580,0.7078125238418580
250,14550,14550,14550,0.7371875166893010,0.7371875166893010,0.7371875166893010,14550,14550,14550,0.627500033378601,0.627500033378601,0.627500033378601
255,14881,14881,14881,0.6506250262260440,0.6506250262260440,0.6506250262260440,14881,14881,14881,0.5684375166893010,0.5684375166893010,0.5684375166893010
260,15132,15132,15132,0.6825000405311580,0.6825000405311580,0.6825000405311580,15132,15132,15132,0.6046875238418580,0.6046875238418580,0.6046875238418580
265,15463,15463,15463,0.7156250238418580,0.7156250238418580,0.7156250238418580,15463,15463,15463,0.721250033378601,0.721250033378601,0.721250033378601
270,15714,15714,15714,0.6453125357627870,0.6453125357627870,0.6453125357627870,15714,15714,15714,0.6784375190734860,0.6784375190734860,0.6784375190734860
275,16045,16045,16045,0.6993750274181370,0.6993750274181370,0.6993750274181370,16045,16045,16045,0.615312534570694,0.615312534570694,0.615312534570694
280,16296,16296,16296,0.6834375381469730,0.6834375381469730,0.6834375381469730,16296,16296,16296,0.6853125214576720,0.6853125214576720,0.6853125214576720
285,16627,16627,16627,0.665625023841858,0.665625023841858,0.665625023841858,16627,16627,16627,0.6140625298023220,0.6140625298023220,0.6140625298023220
290,16878,16878,16878,0.6753125190734860,0.6753125190734860,0.6753125190734860,16878,16878,16878,0.6193749904632570,0.6193749904632570,0.6193749904632570
295,17209,17209,17209,0.657812523841858,0.657812523841858,0.657812523841858,17209,17209,17209,0.6368750154972080,0.6368750154972080,0.6368750154972080
300,17460,17460,17460,0.7262500166893010,0.7262500166893010,0.7262500166893010,17460,17460,17460,0.6859375357627870,0.6859375357627870,0.6859375357627870
305,17791,17791,17791,0.7878125309944150,0.7878125309944150,0.7878125309944150,17791,17791,17791,0.6625000357627870,0.6625000357627870,0.6625000357627870
310,18042,18042,18042,0.7609375238418580,0.7609375238418580,0.7609375238418580,18042,18042,18042,0.6440625071525570,0.6440625071525570,0.6440625071525570
315,18373,18373,18373,0.6943750202655790,0.6943750202655790,0.6943750202655790,18373,18373,18373,0.6162500202655790,0.6162500202655790,0.6162500202655790
320,18624,18624,18624,0.8334375143051150,0.8334375143051150,0.8334375143051150,18624,18624,18624,0.6800000190734860,0.6800000190734860,0.6800000190734860
325,18955,18955,18955,0.7993750214576720,0.7993750214576720,0.7993750214576720,18955,18955,18955,0.6968750119209290,0.6968750119209290,0.6968750119209290
330,19206,19206,19206,0.7840625405311580,0.7840625405311580,0.7840625405311580,19206,19206,19206,0.6734375119209290,0.6734375119209290,0.6734375119209290
335,19537,19537,19537,0.7281250119209290,0.7281250119209290,0.7281250119209290,19537,19537,19537,0.6268750190734860,0.6268750190734860,0.6268750190734860
340,19788,19788,19788,0.7340625047683720,0.7340625047683720,0.7340625047683720,19788,19788,19788,0.7221875190734860,0.7221875190734860,0.7221875190734860
345,20119,20119,20119,0.7668750166893010,0.7668750166893010,0.7668750166893010,20119,20119,20119,0.6581250309944150,0.6581250309944150,0.6581250309944150
350,20370,20370,20370,0.7046875119209290,0.7046875119209290,0.7046875119209290,20370,20370,20370,0.6618750333786010,0.6618750333786010,0.6618750333786010
355,20701,20701,20701,0.8100000143051150,0.8100000143051150,0.8100000143051150,20701,20701,20701,0.7256250143051150,0.7256250143051150,0.7256250143051150
360,20952,20952,20952,0.7190625190734860,0.7190625190734860,0.7190625190734860,20952,20952,20952,0.6475000381469730,0.6475000381469730,0.6475000381469730
365,21283,21283,21283,0.7478125214576720,0.7478125214576720,0.7478125214576720,21283,21283,21283,0.6978125452995300,0.6978125452995300,0.6978125452995300
370,21534,21534,21534,0.8000000238418580,0.8000000238418580,0.8000000238418580,21534,21534,21534,0.7168750405311590,0.7168750405311590,0.7168750405311590
375,21865,21865,21865,0.7634375214576720,0.7634375214576720,0.7634375214576720,21865,21865,21865,0.6850000143051150,0.6850000143051150,0.6850000143051150
380,22116,22116,22116,0.8171875238418580,0.8171875238418580,0.8171875238418580,22116,22116,22116,0.7765625476837160,0.7765625476837160,0.7765625476837160
385,22447,22447,22447,0.8212500214576720,0.8212500214576720,0.8212500214576720,22447,22447,22447,0.7446875214576720,0.7446875214576720,0.7446875214576720
390,22698,22698,22698,0.7912500381469730,0.7912500381469730,0.7912500381469730,22698,22698,22698,0.6868750274181370,0.6868750274181370,0.6868750274181370
395,23029,23029,23029,0.778125011920929,0.778125011920929,0.778125011920929,23029,23029,23029,0.7265625238418580,0.7265625238418580,0.7265625238418580
400,23280,23280,23280,0.7671875357627870,0.7671875357627870,0.7671875357627870,23280,23280,23280,0.7087500214576720,0.7087500214576720,0.7087500214576720
405,23611,23611,23611,0.7909375071525570,0.7909375071525570,0.7909375071525570,23611,23611,23611,0.7178125262260440,0.7178125262260440,0.7178125262260440
410,23862,23862,23862,0.8212500095367430,0.8212500095367430,0.8212500095367430,23862,23862,23862,0.735937523841858,0.735937523841858,0.735937523841858
415,24193,24193,24193,0.7809375166893010,0.7809375166893010,0.7809375166893010,24193,24193,24193,0.7112500309944150,0.7112500309944150,0.7112500309944150
420,24444,24444,24444,0.7934375286102300,0.7934375286102300,0.7934375286102300,24444,24444,24444,0.7243750214576720,0.7243750214576720,0.7243750214576720
425,24775,24775,24775,0.8165625333786010,0.8165625333786010,0.8165625333786010,24775,24775,24775,0.7649999976158140,0.7649999976158140,0.7649999976158140
430,25026,25026,25026,0.8465625166893010,0.8465625166893010,0.8465625166893010,25026,25026,25026,0.7134375214576720,0.7134375214576720,0.7134375214576720
435,25357,25357,25357,0.8571875333786010,0.8571875333786010,0.8571875333786010,25357,25357,25357,0.8037500500679020,0.8037500500679020,0.8037500500679020
440,25608,25608,25608,0.7765625357627870,0.7765625357627870,0.7765625357627870,25608,25608,25608,0.7440625190734860,0.7440625190734860,0.7440625190734860
445,25939,25939,25939,0.7221875190734860,0.7221875190734860,0.7221875190734860,25939,25939,25939,0.6981250166893010,0.6981250166893010,0.6981250166893010
450,26190,26190,26190,0.7284375309944150,0.7284375309944150,0.7284375309944150,26190,26190,26190,0.6700000047683720,0.6700000047683720,0.6700000047683720
455,26521,26521,26521,0.760937511920929,0.760937511920929,0.760937511920929,26521,26521,26521,0.6918750047683720,0.6918750047683720,0.6918750047683720
460,26772,26772,26772,0.759375023841858,0.759375023841858,0.759375023841858,26772,26772,26772,0.7225000143051150,0.7225000143051150,0.7225000143051150
465,27103,27103,27103,0.8287500262260440,0.8287500262260440,0.8287500262260440,27103,27103,27103,0.7587500095367430,0.7587500095367430,0.7587500095367430
470,27354,27354,27354,0.7881250262260440,0.7881250262260440,0.7881250262260440,27354,27354,27354,0.6462500095367430,0.6462500095367430,0.6462500095367430
475,27685,27685,27685,0.7734375119209290,0.7734375119209290,0.7734375119209290,27685,27685,27685,0.6950000166893010,0.6950000166893010,0.6950000166893010
480,27936,27936,27936,0.7393750071525570,0.7393750071525570,0.7393750071525570,27936,27936,27936,0.6887500286102300,0.6887500286102300,0.6887500286102300
485,28267,28267,28267,0.8246875166893010,0.8246875166893010,0.8246875166893010,28267,28267,28267,0.7940625071525570,0.7940625071525570,0.7940625071525570
490,28518,28518,28518,0.7975000143051150,0.7975000143051150,0.7975000143051150,28518,28518,28518,0.7134375452995300,0.7134375452995300,0.7134375452995300
495,28849,28849,28849,0.7600000202655790,0.7600000202655790,0.7600000202655790,28849,28849,28849,0.7065625190734860,0.7065625190734860,0.7065625190734860
500,29100,29100,29100,0.7762500286102300,0.7762500286102300,0.7762500286102300,29100,29100,29100,0.7231250286102300,0.7231250286102300,0.7231250286102300
505,29431,29431,29431,0.7765625238418580,0.7765625238418580,0.7765625238418580,29431,29431,29431,0.7309375166893010,0.7309375166893010,0.7309375166893010
510,29682,29682,29682,0.7825000166893010,0.7825000166893010,0.7825000166893010,29682,29682,29682,0.7465625047683720,0.7465625047683720,0.7465625047683720
515,30013,30013,30013,0.713437533378601,0.713437533378601,0.713437533378601,30013,30013,30013,0.6693750262260440,0.6693750262260440,0.6693750262260440
520,30264,30264,30264,0.7521875143051150,0.7521875143051150,0.7521875143051150,30264,30264,30264,0.7290625095367430,0.7290625095367430,0.7290625095367430
525,30595,30595,30595,0.768750011920929,0.768750011920929,0.768750011920929,30595,30595,30595,0.7003125309944150,0.7003125309944150,0.7003125309944150
530,30846,30846,30846,0.7609375,0.7609375,0.7609375,30846,30846,30846,0.7012500286102290,0.7012500286102290,0.7012500286102290
535,31177,31177,31177,0.7656250119209290,0.7656250119209290,0.7656250119209290,31177,31177,31177,0.704687523841858,0.704687523841858,0.704687523841858
540,31428,31428,31428,0.868750023841858,0.868750023841858,0.868750023841858,31428,31428,31428,0.7925000190734860,0.7925000190734860,0.7925000190734860
545,31759,31759,31759,0.8006250381469730,0.8006250381469730,0.8006250381469730,31759,31759,31759,0.6912500143051150,0.6912500143051150,0.6912500143051150
550,32010,32010,32010,0.8012500286102300,0.8012500286102300,0.8012500286102300,32010,32010,32010,0.8012500286102300,0.8012500286102300,0.8012500286102300
555,32341,32341,32341,0.8015625238418580,0.8015625238418580,0.8015625238418580,32341,32341,32341,0.7553125262260440,0.7553125262260440,0.7553125262260440
560,32592,32592,32592,0.6818750262260440,0.6818750262260440,0.6818750262260440,32592,32592,32592,0.6596875190734860,0.6596875190734860,0.6596875190734860
565,32923,32923,32923,0.7603125214576720,0.7603125214576720,0.7603125214576720,32923,32923,32923,0.690625011920929,0.690625011920929,0.690625011920929
570,33174,33174,33174,0.7590625166893010,0.7590625166893010,0.7590625166893010,33174,33174,33174,0.7334375143051150,0.7334375143051150,0.7334375143051150
575,33505,33505,33505,0.6828125178813930,0.6828125178813930,0.6828125178813930,33505,33505,33505,0.6490625143051150,0.6490625143051150,0.6490625143051150
580,33756,33756,33756,0.8275000333786010,0.8275000333786010,0.8275000333786010,33756,33756,33756,0.8128125071525570,0.8128125071525570,0.8128125071525570
585,34087,34087,34087,0.7734375238418580,0.7734375238418580,0.7734375238418580,34087,34087,34087,0.7743750095367430,0.7743750095367430,0.7743750095367430
590,34338,34338,34338,0.7715625047683720,0.7715625047683720,0.7715625047683720,34338,34338,34338,0.7046875357627870,0.7046875357627870,0.7046875357627870
595,34669,34669,34669,0.7900000214576720,0.7900000214576720,0.7900000214576720,34669,34669,34669,0.7137500047683720,0.7137500047683720,0.7137500047683720
600,34920,34920,34920,0.7768750190734860,0.7768750190734860,0.7768750190734860,34920,34920,34920,0.7509375214576720,0.7509375214576720,0.7509375214576720
605,35251,35251,35251,0.8112500190734860,0.8112500190734860,0.8112500190734860,35251,35251,35251,0.7918750166893010,0.7918750166893010,0.7918750166893010
610,35502,35502,35502,0.7746875047683720,0.7746875047683720,0.7746875047683720,35502,35502,35502,0.6968750119209290,0.6968750119209290,0.6968750119209290
615,35833,35833,35833,0.759375,0.759375,0.759375,35833,35833,35833,0.7062500238418580,0.7062500238418580,0.7062500238418580
620,36084,36084,36084,0.7887500286102300,0.7887500286102300,0.7887500286102300,36084,36084,36084,0.7225000262260440,0.7225000262260440,0.7225000262260440
625,36415,36415,36415,0.7578125238418580,0.7578125238418580,0.7578125238418580,36415,36415,36415,0.7265625,0.7265625,0.7265625

==> data/training_8B_curve_twebb.csv <==
globalstep,lora,ste,drgrpo,grpo
1,0.6609375476837160,0.47812503576278700,0.7250000238418580,0.6156250238418580
5,0.5542969107627870,0.5585937649011610,0.6593750268220900,0.657421886920929
10,0.6184375166893010,0.4537500202655790,0.657187533378601,0.6665625452995300
15,0.7250000238418580,0.5462500095367430,0.6884374976158140,0.6762500286102300
20,0.6778125286102290,0.5675000309944150,0.6468750238418580,0.6981250047683720
25,0.7093750238418580,0.5868750214576720,0.6571875214576720,0.6737500190734860
30,0.8178125262260440,0.665312510728836,0.7756250262260440,0.7756250143051150
35,0.7068750023841860,0.5700000166893010,0.6550000309944150,0.7056250214576720
40,0.7031250238418580,0.6171875238418580,0.6940625429153440,0.6446875095367430
45,0.7818750143051150,0.6953125476837160,0.7665625214576720,0.7221875309944150
50,0.7856250047683720,0.7128125071525570,0.7831250190734860,0.790625023841858
55,0.7625000238418580,0.6634375095367430,0.7315625190734860,0.7362500071525570
60,0.7987500190734860,0.753125011920929,0.7400000214576720,0.770312511920929
65,0.7031250119209290,0.650000023841858,0.6893750429153440,0.7050000309944150
70,0.7934375166893010,0.6962500214576720,0.7550000429153440,0.7681250095367430
75,0.7678125143051150,0.675000011920929,0.7900000214576720,0.774375033378601
80,0.8415625214576720,0.7781250238418580,0.7684375166893010,0.817187511920929
85,0.8553125262260440,0.81968754529953,0.864062511920929,0.8596875190734860
90,0.7400000095367430,0.7365625143051150,0.721250033378601,0.7625
95,0.7846875190734860,0.732812511920929,0.775000023841858,0.7778125286102300
100,0.8250000357627870,0.7871875166893010,0.8175000071525570,0.8293750286102300
105,0.7912500262260440,0.7509375095367430,0.8281250357627870,0.782812523841858
110,0.8396875262260440,0.7912500381469730,0.8362500309944150,0.8340625166893010
115,0.8521875143051150,0.7815625190734860,0.8418750047683720,0.8303125023841860
120,0.8053125262260440,0.7568750262260440,0.8128125190734860,0.8103125333786010
125,0.878125011920929,0.8193750023841860,0.9068750262260440,0.9006250262260440
130,0.8087500333786010,0.7612500071525570,0.7662500143051150,0.7956250309944150
135,0.7850000262260440,0.7743750095367430,0.8050000190734860,0.832812511920929
140,0.853125,0.8043750286102300,0.8550000071525570,0.8325000047683720
145,0.8225000023841860,0.798437523841858,0.8331250071525570,0.8428125262260440
150,0.8200000286102300,0.8209375023841860,0.860937523841858,0.8231250047683720
155,0.8184375166893010,0.7762500166893010,0.8371875166893010,0.7678125143051150
160,0.8187500238418580,0.7975000023841860,0.8100000143051150,0.8293750286102300
165,0.9293750166893010,0.9009375214576720,0.9306250095367430,0.9149999976158140
170,0.8431250214576720,0.7918750047683720,0.8356250286102300,0.8428125262260440
175,0.8453125119209290,0.8299999952316280,0.8350000262260440,0.8196875214576720
180,0.8418750047683720,0.8412499904632570,0.8868750214576720,0.8721874952316280
185,0.8271875262260440,0.7653125286102300,0.8387500166893010,0.7996875286102300
190,0.7581250071525570,0.7662500381469730,0.7793750047683720,0.7784375071525570
195,0.7750000119209290,0.7828125357627870,0.8153125047683720,0.790625023841858
200,0.7859375238418580,0.7981250166893010,0.8181250095367430,0.7909375309944150
205,0.8368750095367430,0.8493750095367430,0.8534375190734860,0.8659375309944150
210,0.8928124904632570,0.8428124904632570,0.9128125190734860,0.8815625190734860
215,0.8559375166893010,0.8284375071525570,0.8043750047683720,0.8612500071525570
220,0.8187500238418580,0.8106250047683720,0.7968750238418580,0.7928125143051150
225,0.7968750238418580,0.7853125095367430,0.8053125143051150,0.8218750119209290
230,0.8809375166893010,0.8156250238418580,0.8700000166893010,0.8906250238418580
235,0.8128125190734860,0.8090625286102300,0.8443750023841860,0.8371875166893010
240,0.8615625262260440,0.842187511920929,0.881250011920929,0.8681250095367430
245,0.8825000405311590,0.8775000095367430,0.8862500071525570,0.9196875333786010
250,0.9087499976158140,0.9006250143051150,0.9103125214576720,0.8837500214576720
255,0.7612500190734860,0.7440625309944150,0.8012500047683720,0.7925000309944150
260,0.8221874952316280,0.8153124928474430,0.8234375,0.8490625381469730
265,0.9006250023841860,0.8865625262260440,0.9165624976158140,0.9103125214576720
270,0.8128125309944150,0.8040625095367430,0.8334375143051150,0.8424999952316280
275,0.8640625238418580,0.8325000286102300,0.8593750119209290,0.8521875381469730
280,0.8331250309944150,0.7915625214576720,0.8228124976158140,0.8118750333786010
285,0.818750011920929,0.8100000143051150,0.8131250262260440,0.8265625238418580
290,0.8000000238418580,0.7878125190734860,0.7996875166893010,0.8321875095367430
295,0.7965625286102300,0.7909375190734860,0.7990625381469730,0.7956250190734860
300,0.8031250238418580,0.8162500023841860,0.8434375047683720,0.8278125047683720
305,0.8559375166893010,0.815625011920929,0.8775000214576720,0.8709375143051150
310,0.8606250286102300,0.7987500190734860,0.8118750214576720,0.8193750262260440
315,0.7925000190734860,0.8112500309944150,0.83125,0.8575000286102290
320,0.8871875166893010,0.8703125357627870,0.870312511920929,0.860937523841858
325,0.8421875238418580,0.8343750238418580,0.8493750095367430,0.8568750143051150
330,0.8490625262260440,0.8593750476837160,0.8412500143051150,0.8278125166893010
335,0.846250033378601,0.8090625166893010,0.8378125190734860,0.8190625190734860
340,0.7637500166893010,0.7884375095367430,0.8318750381469730,0.8262500047683720
345,0.8184375047683720,0.8071874976158140,0.8253124952316280,0.8134375214576720
350,0.7671875357627870,0.778125011920929,0.8084374904632570,0.7862500429153440
355,0.8821875333786010,0.85,0.8668750166893010,0.8953125238418580
360,0.7684375405311580,0.748437511920929,0.7981250166893010,0.7953125238418580
365,0.8546875238418580,0.8121875286102300,0.8437500238418580,0.8578125238418580
370,0.8803125143051150,0.8434375047683720,0.8118750095367430,0.8606250166893010
375,0.8537500143051150,0.8056250214576720,0.8471875071525570,0.8712500214576720
380,0.8737500309944150,0.8896875023841860,0.8906250238418580,0.8965625166893010
385,0.8759375095367430,0.8284375309944150,0.8550000071525570,0.8381250262260440
390,0.8821875333786010,0.8909375429153440,0.8965625047683720,0.8768750190734860
395,0.931250023841858,0.9153125286102300,0.9218750238418580,0.9087500214576720
400,0.8315625190734860,0.8221875190734860,0.8456250309944150,0.8393750071525570
405,0.8165625214576720,0.8087500333786010,0.8428125262260440,0.8334375381469730
410,0.8865625381469730,0.8575000166893010,0.8956250190734860,0.9093750357627870
415,0.8225000262260440,0.8175000309944150,0.8356250166893010,0.8253125309944150
420,0.8362500190734860,0.8593750238418580,0.8812500357627870,0.8703125238418580
425,0.8656250238418580,0.8190625309944150,0.8596875190734860,0.8878125071525570
430,0.9481250405311580,0.940625011920929,0.9303125262260440,0.9362500190734860
435,0.9028125286102300,0.8800000309944150,0.89375,0.8868750095367430
440,0.8087500214576720,0.8275000214576720,0.8240625023841860,0.8150000095367430
445,0.8534375190734860,0.8068750262260440,0.839062511920929,0.8418749928474430
450,0.8240625143051150,0.8146875262260440,0.8656250238418580,0.8371875047683720
455,0.8678125262260440,0.8759375095367430,0.8731250286102290,0.9009375214576720
460,0.845312523841858,0.8512500166893010,0.8965625405311590,0.8740625023841860
465,0.8965625286102290,0.8940625309944150,0.9193750143051150,0.9153125286102300
470,0.8521875381469730,0.8181250214576720,0.8434375166893010,0.8581250071525570
475,0.8546875238418580,0.8115625143051150,0.8362500190734860,0.8550000309944150
480,0.8309375286102300,0.8287500143051150,0.8640625,0.875937533378601
485,0.8775000214576720,0.8646875143051150,0.8959375143051150,0.9100000262260440
490,0.8643750309944150,0.8796875238418580,0.8856250166893010,0.9315625071525570
495,0.8487500190734860,0.8425000071525570,0.8450000047683720,0.8640625
500,0.8278125286102300,0.8203125119209290,0.8406250238418580,0.8453125119209290
505,0.8771875381469730,0.8771875143051150,0.8956250071525570,0.8909375190734860
510,0.82750004529953,0.8384375214576720,0.8481250286102300,0.8381250262260440
515,0.8306250214576720,0.8471875071525570,0.8721875190734860,0.8265625357627870
520,0.8496875286102290,0.8384375095367430,0.8434375047683720,0.8437500238418580
525,0.8175000309944150,0.8140625357627870,0.8112500429153440,0.8471875190734860
530,0.837500023841858,0.8293750405311580,0.8812500238418580,0.861875033378601
535,0.8381250262260440,0.8428125262260440,0.8568750143051150,0.8631250381469730
540,0.9153125286102300,0.9065625071525570,0.9343750238418580,0.9575000166893010
545,0.7912500262260440,0.8003125190734860,0.8078125238418580,0.8318750262260440
550,0.8921875119209290,0.9081250309944150,0.9309375166893010,0.9362500071525570
555,0.8478125333786010,0.8737500309944150,0.8943750143051150,0.8940625190734860
560,0.7584375143051150,0.7387500286102300,0.7753125071525570,0.7825000286102300
565,0.8103125214576720,0.793750011920929,0.84375,0.8381250143051150
570,0.8315625190734860,0.8159375309944150,0.8256250262260440,0.8543750166893010
575,0.7915625214576720,0.7815625190734860,0.7821875214576720,0.8343750238418580
580,0.8728125333786010,0.8656250238418580,0.8865625023841860,0.9106250166893010
585,0.8537500143051150,0.8790625095367430,0.8868750214576720,0.9025000333786010
590,0.8246875405311580,0.8325000405311580,0.8446875095367430,0.8734375238418580
595,0.8787500143051150,0.8421875238418580,0.8806250333786010,0.8753125309944150
600,0.8571875214576720,0.8634375214576720,0.8581250190734860,0.8746875166893010
605,0.8868750333786010,0.9112500190734860,0.9300000309944150,0.9237500190734860
610,0.8078125357627870,0.7843750357627870,0.7856250286102300,0.8346875309944150
615,0.8168750286102300,0.7956250190734860,0.8434375166893010,0.8815625309944150
620,0.8809375286102290,0.8878125190734860,0.9037500143051150,0.9165625214576720
625,0.8053125143051150,0.7793750166893010,0.8484375476837160,0.8287500262260440
630,,,,0.9000000357627870
635,,,,0.9153125405311580
640,,,,0.8153125286102300
645,,,,0.801562511920929
650,,,,0.8740625023841860
655,,,,0.9515625238418580
660,,,,0.8571874856948850
665,,,,0.7878125190734860
670,,,,0.9440624952316280
675,,,,0.8868750214576720
680,,,,0.8859375476837160
685,,,,0.9084375143051150
690,,,,0.8715625166893010
695,,,,0.8303125262260440
700,,,,0.9450000166893010
705,,,,0.9043750047683720
710,,,,0.8878125071525570
715,,,,0.9193750143051150
720,,,,0.9728125333786010
725,,,,0.9059375166893010
730,,,,0.8693750143051150
735,,,,0.9137500405311590
740,,,,0.8331250309944150
745,,,,0.9478125095367430
750,,,,0.8265625238418580
755,,,,0.9196875214576720
760,,,,0.9256249904632570
765,,,,0.9465625286102300
770,,,,0.8615625143051150
775,,,,0.823437511920929
780,,,,0.9159375309944150
785,,,,0.8568750381469730
790,,,,0.8665625214576720
795,,,,0.8737500190734860
800,,,,0.8618750214576720
805,,,,0.9328125238418580
810,,,,0.8225000262260440
815,,,,0.9256250381469730
820,,,,0.8471875190734860
825,,,,0.85625
830,,,,0.8865625381469730
835,,,,0.9153125047683720
840,,,,0.9334375262260440
845,,,,0.8484375238418580
850,,,,0.9159375309944150
855,,,,0.8606250166893010
860,,,,0.8718750476837160
865,,,,0.9334375023841860
870,,,,0.8340625166893010
875,,,,0.9309375047683720
880,,,,0.8656250238418580
885,,,,0.8556250333786010
890,,,,0.915625023841858
895,,,,0.871875011920929
900,,,,0.8725000262260440
905,,,,0.8453125119209290
910,,,,0.9368750214576720
915,,,,0.8421875238418580
920,,,,0.9456250190734860
925,,,,0.8943750143051150
930,,,,0.9356250047683720
935,,,,0.9184375166893010
940,,,,0.8706250190734860
945,,,,0.7925000071525570
950,,,,0.8600000381469730
955,,,,0.8878125190734860
960,,,,0.893750011920929
965,,,,0.9053125143051150
970,,,,0.9396875381469730
975,,,,0.8996875166893010
980,,,,0.8456250071525570
985,,,,0.8878125071525570
990,,,,0.9240625262260440
995,,,,0.885312533378601
1000,,,,0.9312500119209290
1005,,,,0.9012500047683720
1010,,,,0.8628125309944150
1015,,,,0.9487500190734860
1020,,,,0.8818750262260440
1025,,,,0.8837500095367430
1030,,,,0.9331250309944150
1035,,,,0.9537500143051150
1040,,,,0.8440625071525570
1045,,,,0.9178125023841860
1050,,,,0.8446874976158140
1055,,,,0.8659375190734860
1060,,,,0.9871874928474430
1065,,,,0.8787500023841860
1070,,,,0.9734375357627870
1075,,,,0.9840625286102300
1080,,,,0.9831250429153440
1085,,,,0.8565625071525570
1090,,,,0.8571875214576720
1095,,,,0.8931250095367430
1100,,,,0.9181250095367430
1105,,,,0.9456250190734860
1110,,,,0.9425000190734860
1115,,,,0.9146875262260440
1120,,,,0.9528124809265140
1125,,,,0.7643750071525570
1130,,,,0.9246875286102300
1135,,,,0.8621875286102300
1140,,,,0.8331250190734860
1145,,,,0.9171875
1150,,,,0.8378125190734860
1155,,,,0.7693750143051150
1160,,,,0.9168750166893010
1165,,,,0.8990625023841860
1170,,,,0.9109375357627870
1175,,,,0.8209375143051150
1180,,,,0.9134375333786010
1185,,,,0.9103124976158140
1190,,,,0.9293750166893010
1195,,,,0.9040625333786010
1200,,,,0.8881250143051150
1205,,,,0.9709375381469730
1210,,,,0.854687511920929
1215,,,,0.907812523841858
1220,,,,0.8721875190734860
1225,,,,0.9925000429153440
1230,,,,0.8412500262260440
1235,,,,0.9084375143051150
1240,,,,0.9131250143051150
1245,,,,0.884375023841858
1250,,,,0.884375023841858
1255,,,,0.8759375214576720
1260,,,,0.9290625333786010
1265,,,,0.8968750238418580
1270,,,,0.8918750405311580
1275,,,,0.9368750333786010
1280,,,,0.8875000357627870
1285,,,,0.9537500262260440
1290,,,,0.8784375190734860
1295,,,,0.8653125405311590
1300,,,,0.9065625190734860
1305,,,,0.9256250143051150
1310,,,,0.9146875143051150
1315,,,,0.9328125238418580
1320,,,,0.9159375190734860
1325,,,,0.8881250381469730
1330,,,,0.9259375095367430
1335,,,,0.9596875190734860
1340,,,,0.9584375262260440
1345,,,,0.8881250143051150
1350,,,,0.8890625238418580
1355,,,,0.8412500143051150
1360,,,,0.9062500357627870
1365,,,,0.8721875190734860
1370,,,,0.9365625262260440
1375,,,,0.9459375262260440
1380,,,,0.9115625381469730
1385,,,,0.9650000095367430
1390,,,,0.9459375381469730
1395,,,,0.9278125047683720
1400,,,,0.9215625286102300
1405,,,,0.9034375429153440
1410,,,,0.9703125119209290
1415,,,,0.9765625
1420,,,,0.8896875262260440
1425,,,,0.9206250071525570
1430,,,,0.9593750357627870
1435,,,,0.9596875429153440
1440,,,,0.8559375166893010
1445,,,,0.9434375286102290
1450,,,,0.9053125381469730
1455,,,,0.8593750119209290
1460,,,,0.9271875262260440
1465,,,,0.7884375333786010
1470,,,,0.893750011920929
1475,,,,0.9290625214576720
1480,,,,0.9087500214576720
1485,,,,0.8865625262260440
1490,,,,0.9362500309944150
1495,,,,0.9490625023841860
1500,,,,0.9578125238418580
1505,,,,0.8678125262260440
1510,,,,0.8753125190734860
1515,,,,0.912500011920929
1520,,,,0.8790625214576720
1525,,,,0.8762500286102300
1530,,,,0.875937533378601
1535,,,,0.9356250286102290
1540,,,,0.975
1545,,,,0.892187523841858
1550,,,,0.8615625262260440
1555,,,,0.9306250095367430
1560,,,,0.9628125190734860


==> data/training_ema_8b.csv <==
globalstep,lora,ste,drgrpo,grpo
1,,,,
5,,,,
10,,,,
15,,,,
20,0.6472969055175782,0.520843772292137,0.6753750211000442,0.6627968978881837
25,0.6569844007492065,0.542593769431114,0.6618125206232071,0.6744218969345094
30,0.709687523841858,0.563937518596649,0.6850625205039977,0.6980625224113466
35,0.727375020980835,0.5871875178813933,0.6846250200271606,0.705875017642975
40,0.723000020980835,0.6013750207424164,0.6857500290870666,0.6995625138282776
45,0.7438125181198122,0.6269375240802766,0.7096875286102293,0.7043750190734862
50,0.7590625143051151,0.6521250212192535,0.7348750281333921,0.7277500200271606
55,0.7480000138282777,0.651750020980835,0.7260625267028806,0.7198750185966489
60,0.7663750171661379,0.6883750200271607,0.743062524795532,0.7328125166893004
65,0.7663750147819519,0.6949375200271606,0.7421250247955321,0.7448750209808348
70,0.7686875152587892,0.6951250147819518,0.7398125290870664,0.7540625166893004
75,0.7651250171661378,0.6875625157356262,0.7411875295639037,0.750812518596649
80,0.7809375166893007,0.7105000185966491,0.7485625290870666,0.7670000195503234
85,0.7922500181198122,0.7238125252723694,0.773375027179718,0.7848750209808348
90,0.7996250176429751,0.7411250233650208,0.7797500252723695,0.7963750147819517
95,0.797875018119812,0.7484375214576722,0.7837500214576723,0.7983125185966492
100,0.8093125224113464,0.7708750224113465,0.7892500185966492,0.809312517642975
105,0.7992500233650208,0.7654375195503236,0.8011875224113464,0.8024375200271608
110,0.7961250233650208,0.7597500181198121,0.7956250262260436,0.7973125195503238
115,0.8185625243186951,0.7687500190734864,0.8197500205039978,0.8108750200271609
120,0.8226875257492068,0.7735625219345094,0.8273125195503234,0.8173750209808353
125,0.8333125209808353,0.7800000190734864,0.8451875233650208,0.831625020503998
130,0.8368125224113466,0.7820625185966492,0.8328125190734864,0.8341875219345095
135,0.8258750224113467,0.7786875128746031,0.8265625166893006,0.8339375209808348
140,0.8260625195503236,0.783250014781952,0.8291875171661376,0.8343750214576721
145,0.829500014781952,0.7915625143051148,0.8332500147819518,0.8408750200271609
150,0.8178750181198122,0.7918750143051148,0.8240625143051146,0.8253750157356263
155,0.8198125147819523,0.7948750162124636,0.8382500147819518,0.8198125123977664
160,0.826562514305115,0.7995000147819522,0.8392500138282776,0.8191250157356265
165,0.8418125176429753,0.8188125133514406,0.8543750143051148,0.8356250143051149
170,0.8459375214576724,0.8175000095367434,0.8548750185966494,0.8356250143051149
175,0.8510000181198123,0.8193125081062318,0.8496875190734865,0.834937517642975
180,0.8556875157356265,0.832312502861023,0.8596250200271609,0.8558125138282776
185,0.8573750162124636,0.8258750081062318,0.8653750205039981,0.8498750138282775
190,0.8231250143051148,0.7989375114440921,0.8351250195503239,0.8225625157356262
195,0.8095000123977663,0.797125017642975,0.8310625147819521,0.8121250152587891
200,0.797625014781952,0.7907500219345096,0.8276875114440919,0.8063750171661376
205,0.7966250157356262,0.7923750257492068,0.8210000109672547,0.8051250243186949
210,0.8097500085830689,0.8078750181198122,0.8358125114440919,0.8215000224113462
215,0.8293125104904175,0.8203125119209289,0.8408125114440917,0.8380625224113463
220,0.8380625128746033,0.8258750057220461,0.837125015258789,0.8385000205039976
225,0.8402500128746034,0.8233125042915344,0.8345625162124634,0.8446875166893004
230,0.8490625143051149,0.8165625071525575,0.8378750157356263,0.8496250152587891
235,0.8330625200271609,0.8098125147819519,0.8241875123977664,0.8407500147819519
240,0.8341875219345093,0.8125625157356264,0.8395625138282778,0.8421250152587891
245,0.8469375252723695,0.8259375166893006,0.8574375104904176,0.8675000190734863
250,0.8693125200271608,0.849000017642975,0.878437511920929,0.879875020980835
255,0.8453750205039979,0.8346875190734864,0.8646875095367432,0.8602500224113463
260,0.8472500157356262,0.8359375119209289,0.8605000090599061,0.8626250267028809
265,0.8550625109672545,0.844812514781952,0.867562506198883,0.8710625290870666
270,0.8411250090599058,0.830125014781952,0.8570000076293948,0.8556250214576719
275,0.8321875143051146,0.816500017642975,0.846812505722046,0.8493125247955321
280,0.8465625166893004,0.8260000157356263,0.8511250042915345,0.8531875252723694
285,0.8458750200271605,0.8249375200271608,0.8490625095367432,0.8486875224113465
290,0.825750024318695,0.805187518596649,0.8256875133514405,0.8330625200271606
295,0.822500023841858,0.8025625205039979,0.8188125181198123,0.8236875247955322
300,0.8103125238418579,0.799312515258789,0.8156250166893008,0.818812518119812
305,0.8148750209808352,0.8041250133514405,0.8265625214576724,0.8306250143051148
310,0.8232500243186955,0.8018750143051147,0.8263125205039981,0.8291875147819521
315,0.821750023365021,0.8065625166893003,0.8326250171661378,0.8342500185966492
320,0.8398750209808352,0.8224375200271605,0.846875011920929,0.8473125195503236
325,0.8476875209808352,0.8260625243186951,0.8480625128746032,0.8531250214576722
330,0.8463125228881838,0.8348125314712525,0.8408125114440917,0.8445000219345093
335,0.843437523841858,0.8368750309944154,0.8460000109672545,0.8444375205039979
340,0.8376875233650211,0.8323125267028809,0.8461250185966491,0.8381875157356264
345,0.8239375209808353,0.8196875190734865,0.837125015258789,0.8286875152587893
350,0.8089375233650211,0.8084375166893005,0.8289375114440917,0.8145625209808351
355,0.8155625247955325,0.8065625071525574,0.8340625119209288,0.8280625224113465
360,0.8000000262260437,0.7944375061988829,0.8261250114440919,0.8233125233650208
365,0.8181875276565552,0.7991875100135803,0.828500008583069,0.8296250271797179
370,0.8305625295639038,0.806437511444092,0.8258125114440921,0.8390625262260439
375,0.8478750252723695,0.8119375133514406,0.8335625147819521,0.8560625219345095
380,0.8461875247955322,0.8198750138282778,0.8383125162124634,0.8563125205039981
385,0.867687518596649,0.8358750176429751,0.8496875143051146,0.8648750209808351
390,0.8731875205039978,0.8516250205039979,0.8602500104904174,0.8686875200271608
395,0.8833750224113464,0.8660000252723694,0.8822500133514403,0.878312520980835
400,0.8789375233650206,0.8693125247955322,0.881937518119812,0.8719375181198121
405,0.867500021457672,0.8531250309944152,0.8723750185966491,0.8593125224113465
410,0.8696250271797179,0.8589375281333924,0.880500020980835,0.8735625243186951
415,0.8576875257492066,0.8442500257492066,0.8683125233650207,0.8632500267028809
420,0.8386875247955322,0.8330625247955321,0.8601875257492066,0.8555625271797179
425,0.8455000257492065,0.832437527179718,0.8630000233650208,0.865250027179718
430,0.8718125295639038,0.8588125228881835,0.8805000233650209,0.8858125233650206
435,0.8750625276565552,0.8633125257492065,0.8801250195503236,0.8813125181198119
440,0.8723125267028807,0.8653125238418579,0.8778125166893007,0.8792500138282774
445,0.8757500267028808,0.854812524318695,0.8693750119209291,0.8735625076293945
450,0.8674375247955322,0.8539375233650208,0.8705625128746034,0.8634375071525575
455,0.8513750219345095,0.8410000228881837,0.8591250133514403,0.8563750076293946
460,0.839875020980835,0.8352500200271609,0.8596875214576721,0.8538125061988833
465,0.8574375224113464,0.8485625219345094,0.8787500238418581,0.8738750100135807
470,0.8571875262260438,0.850812520980835,0.8796250247955324,0.8771250128746034
475,0.8633125281333924,0.8501875185966492,0.873750023841858,0.8806875181198119
480,0.8559375286102296,0.8407500195503236,0.8719375181198122,0.8756875205039979
485,0.8623750281333924,0.8434375190734864,0.8718125128746035,0.8828750252723694
490,0.8559375286102296,0.840562517642975,0.8650625133514407,0.8861250209808349
495,0.8552500247955322,0.845437514781952,0.8653750109672547,0.8873125195503235
500,0.8498750257492066,0.8471875143051149,0.8662500119209291,0.8853750157356263
505,0.8591250276565553,0.8568750143051147,0.8725625133514405,0.8883750128746032
510,0.8491250324249269,0.8516250157356262,0.8630000162124636,0.8740000128746033
515,0.8423750305175783,0.845125012397766,0.8603125166893006,0.8530000185966493
520,0.8425625324249267,0.8443125128746031,0.8600000166893006,0.8489375233650207
525,0.8405000329017639,0.8430625176429748,0.8541250205039977,0.8493125247955323
530,0.8325625300407408,0.8335000228881834,0.851250023841858,0.8435000276565552
535,0.8346875262260436,0.8343750238418577,0.8530000209808349,0.848500030040741
540,0.8516250276565552,0.8462500238418578,0.8654375219345093,0.8746875262260438
545,0.8399375271797181,0.8386250257492064,0.8583125257492066,0.872312526702881
550,0.8548750233650211,0.857437524795532,0.8822500205039979,0.8901250243186952
555,0.8569375252723697,0.8663125228881835,0.8848750185966494,0.8965625214576722
560,0.8410000228881838,0.8455000233650205,0.8685625171661379,0.8804375195503237
565,0.8200000214576721,0.8229375243186949,0.8504375123977661,0.8565625190734864
570,0.8280625200271606,0.8260625267028807,0.8540000128746034,0.8610625171661379
575,0.8079375219345092,0.800750024318695,0.8242500138282776,0.8406875205039981
580,0.8129375219345091,0.7991250228881837,0.8226875114440919,0.844000020027161
585,0.8320000219345092,0.8271875190734862,0.8450000143051148,0.8680000209808352
590,0.8348750257492064,0.8349375247955321,0.8451875162124635,0.8750625228881838
595,0.8443125247955322,0.8401875233650206,0.8561875176429747,0.8792500257492065
600,0.8574375247955321,0.8565625238418578,0.8713750171661376,0.8873125243186951
605,0.8602500247955321,0.8656875228881834,0.8800625228881834,0.8899375247955321
610,0.8510625290870666,0.8467500281333923,0.8598125243186949,0.876375024318695
615,0.849500026702881,0.8393750238418578,0.8595625257492067,0.8780000257492064
620,0.8499375295639038,0.8485000228881834,0.8641875219345094,0.8862500238418578
625,0.8395625281333924,0.8316875219345092,0.8622500276565553,0.8770625257492064
630,,,,0.8723125290870666
635,,,,0.888437530994415
640,,,,0.8751875305175781
645,,,,0.8521875286102295
650,,,,0.861250023841858
655,,,,0.8715625214576722
660,,,,0.8599375104904177
665,,,,0.8544375085830689
670,,,,0.8829375052452086
675,,,,0.8855000090599058
680,,,,0.8723750138282774
685,,,,0.8826250195503235
690,,,,0.8993750190734865
695,,,,0.8766250252723697
700,,,,0.8882500243186954
705,,,,0.8919375157356265
710,,,,0.887812514305115
715,,,,0.8973750138282778
720,,,,0.9258750152587891
725,,,,0.9180625152587891
730,,,,0.9110625171661377
735,,,,0.9162500238418583
740,,,,0.8990000271797183
745,,,,0.8940000224113467
750,,,,0.8781250238418581
755,,,,0.8881875252723695
760,,,,0.8905625152587889
765,,,,0.913250014781952
770,,,,0.8960000157356264
775,,,,0.8953750133514407
780,,,,0.8946250152587891
785,,,,0.8808750247955324
790,,,,0.8648750233650209
795,,,,0.8673125243186949
800,,,,0.8750000262260436
805,,,,0.8783750247955322
810,,,,0.8715000224113464
815,,,,0.8833125257492066
820,,,,0.8780000257492067
825,,,,0.8768750214576722
830,,,,0.8676250243186951
835,,,,0.8861875200271608
840,,,,0.887750017642975
845,,,,0.8880000185966495
850,,,,0.8999375247955325
855,,,,0.8947500205039981
860,,,,0.8860625290870668
865,,,,0.8860625243186953
870,,,,0.8831875228881838
875,,,,0.8861875176429752
880,,,,0.8871875190734866
885,,,,0.8839375162124636
890,,,,0.8803750205039981
895,,,,0.8879375195503236
900,,,,0.876250023841858
905,,,,0.8721875214576722
910,,,,0.8884375190734863
915,,,,0.8737500190734864
920,,,,0.8885000205039978
925,,,,0.8928750181198121
930,,,,0.9109375166893006
935,,,,0.9072500157356262
940,,,,0.912937514781952
945,,,,0.8823125123977661
950,,,,0.8754375171661378
955,,,,0.8658750200271605
960,,,,0.8609375190734863
965,,,,0.867875018119812
970,,,,0.8973125243186951
975,,,,0.9052500200271607
980,,,,0.896812517642975
985,,,,0.8956250166893007
990,,,,0.8993750190734865
995,,,,0.8885000181198119
1000,,,,0.8948125171661376
1005,,,,0.9059375166893007
1010,,,,0.9009375214576723
1015,,,,0.9058750200271606
1020,,,,0.9051875185966493
1025,,,,0.895687518119812
1030,,,,0.9020625233650206
1035,,,,0.9202500200271606
1040,,,,0.8993125176429748
1045,,,,0.9065000128746032
1050,,,,0.8986875104904174
1055,,,,0.8852500081062316
1060,,,,0.8919375038146973
1065,,,,0.8988750028610231
1070,,,,0.9100000095367431
1075,,,,0.9378750157356264
1080,,,,0.961312520503998
1085,,,,0.9351875233650209
1090,,,,0.930875027179718
1095,,,,0.9148125219345091
1100,,,,0.9016250181198118
1105,,,,0.8941250133514401
1110,,,,0.911312515735626
1115,,,,0.9228125166893004
1120,,,,0.9347500109672546
1125,,,,0.9040000104904176
1130,,,,0.8998125123977662
1135,,,,0.883750014305115
1140,,,,0.8674375128746034
1145,,,,0.8603125166893006
1150,,,,0.8750000190734865
1155,,,,0.8439375162124634
1160,,,,0.8548750138282776
1165,,,,0.8680625104904177
1170,,,,0.8668125176429751
1175,,,,0.8634375166893008
1180,,,,0.8922500205039979
1185,,,,0.8909375166893007
1190,,,,0.8970000195503236
1195,,,,0.8956250190734864
1200,,,,0.9090625190734866
1205,,,,0.9205625200271609
1210,,,,0.9094375228881839
1215,,,,0.9051250243186951
1220,,,,0.8987500214576721
1225,,,,0.919625027179718
1230,,,,0.8936875247955323
1235,,,,0.9044375252723693
1240,,,,0.9055000233650208
1245,,,,0.9079375243186952
1250,,,,0.886312520503998
1255,,,,0.8932500195503236
1260,,,,0.8973750233650207
1265,,,,0.8941250252723695
1270,,,,0.8956250286102293
1275,,,,0.9061250305175781
1280,,,,0.908437533378601
1285,,,,0.9133750319480896
1290,,,,0.9096875309944152
1295,,,,0.9043750309944155
1300,,,,0.8983125281333925
1305,,,,0.905937523841858
1310,,,,0.8981250214576721
1315,,,,0.9090000224113466
1320,,,,0.919125018119812
1325,,,,0.9154375219345093
1330,,,,0.9155000209808349
1335,,,,0.9245000219345092
1340,,,,0.9296250224113465
1345,,,,0.9240625214576722
1350,,,,0.9242500185966491
1355,,,,0.9073125195503235
1360,,,,0.8966250228881838
1365,,,,0.8793750214576722
1370,,,,0.8890625238418579
1375,,,,0.9004375243186953
1380,,,,0.9145000290870667
1385,,,,0.9262500238418581
1390,,,,0.9410000276565554
1395,,,,0.9392500233650211
1400,,,,0.9343750238418582
1405,,,,0.9327500247955325
1410,,,,0.9338125252723696
1415,,,,0.939937517642975
1420,,,,0.9323125219345094
1425,,,,0.9321250176429748
1430,,,,0.9433125162124634
1435,,,,0.9411875224113464
1440,,,,0.9170625257492067
1445,,,,0.9278125262260437
1450,,,,0.9247500324249268
1455,,,,0.9047500276565552
1460,,,,0.8982500243186952
1465,,,,0.8847500276565551
1470,,,,0.8748125243186952
1475,,,,0.879562520980835
1480,,,,0.8894375228881837
1485,,,,0.8813125228881835
1490,,,,0.9108750224113464
1495,,,,0.9219375205039977
1500,,,,0.9276875209808351
1505,,,,0.9195000219345093
1510,,,,0.9172500205039977
1515,,,,0.9125000166893006
1520,,,,0.8985000205039977
1525,,,,0.8821875214576723
1530,,,,0.8838125228881836
1535,,,,0.8958750247955323
1540,,,,0.9083750224113464
1545,,,,0.9110000228881836
1550,,,,0.9080625224113463
1555,,,,0.9190000176429749
1560,,,,0.9244375157356263

